Quasi-optimal complexity of iterative Galerkin methods driven by an elliptic reconstruction error estimator

We study an iterative Galerkin method for quasilinear elliptic problems in the Browder-Minty setting. The resulting discrete nonlinear systems are solved by linearization via a (damped) Zarantonello iteration. Unlike prior work, adaptive mesh refinement is driven by an elliptic reconstruction error estimator, which is natural in the sense that the a posteriori bounds for the linearization and discretization errors are well separated. For this setting, we present the first comprehensive convergence analysis of the corresponding algorithm. We prove unconditional full R-linear convergence of a suitable quasi-error that combines linearization and discretization errors. For sufficiently small adaptivity parameters, we further establish optimal convergence rates with respect to the number of degrees of freedom and quasi-optimal complexity, i.e., optimal convergence rates with respect to the overall computational cost. Numerical experiments underpin the theoretical findings.

==> plots/Lshape_comparison/p1_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,     297,3.89796e-01,3.91877e-01,3.10117e-03,3.94978e-01,2.31839e-01,2.31839e-01,            9,     NaN,1.29114e+00,8.73861e-02
       76,      48,     729,2.78075e-01,2.79192e-01,2.49721e-03,2.81690e-01,1.67391e-01,1.67391e-01,            9,9.021367e-01,1.65035e+00,2.19417e-01
      140,      83,    1642,2.08927e-01,2.09443e-01,2.00885e-03,2.11451e-01,1.22899e-01,1.22899e-01,           11,5.237212e-01,2.09800e+00,3.71787e-01
      264,     150,    3592,1.52266e-01,1.52492e-01,1.38881e-03,1.53881e-01,9.11369e-02,9.11369e-02,           13,5.370412e-01,2.61444e+00,5.53183e-01
      479,     262,    7260,1.12119e-01,1.12214e-01,1.05811e-03,1.13272e-01,6.62041e-02,6.62041e-02,           14,5.493656e-01,3.26758e+00,7.73079e-01
      913,     488,   13116,8.17086e-02,8.17664e-02,7.78026e-04,8.25445e-02,5.04510e-02,5.04510e-02,           12,5.087921e-01,3.85979e+00,1.01886e+00
     1702,     895,   25646,5.88592e-02,5.88808e-02,5.71478e-04,5.94522e-02,3.54732e-02,3.54732e-02,           14,5.410702e-01,4.79081e+00,1.35331e+00
     3275,    1694,   45974,4.29005e-02,4.29133e-02,4.02616e-04,4.33159e-02,2.73939e-02,2.73939e-02,           12,4.963038e-01,5.63894e+00,1.75584e+00
     5988,    3079,   86001,3.12860e-02,3.12898e-02,3.07573e-04,3.15974e-02,2.00378e-02,2.00378e-02,           13,5.279321e-01,6.84512e+00,2.37203e+00
    11449,    5825,  161726,2.28577e-02,2.28604e-02,2.20894e-04,2.30812e-02,1.49863e-02,1.49863e-02,           13,4.925906e-01,8.25988e+00,3.26564e+00
    20638,   10482,  308474,1.68332e-02,1.68337e-02,1.60019e-04,1.69937e-02,1.11028e-02,1.11028e-02,           14,5.211521e-01,1.01326e+01,6.68256e+00
    38718,   19555,  582244,1.24263e-02,1.24266e-02,1.17965e-04,1.25446e-02,8.28217e-03,8.28217e-03,           14,4.868034e-01,1.23798e+01,1.22995e+01
    69781,   35174, 1039506,9.21497e-03,9.21502e-03,9.08188e-05,9.30584e-03,6.35382e-03,6.35382e-03,           13,5.086984e-01,1.48907e+01,2.20359e+01
   124020,   62377, 1975161,6.90779e-03,6.90747e-03,6.60644e-05,6.97354e-03,4.71492e-03,4.71492e-03,           15,5.036209e-01,1.85940e+01,4.12964e+01
   218421,  109685, 3401066,5.23143e-03,5.23120e-03,5.16346e-05,5.28283e-03,3.68554e-03,3.68554e-03,           13,4.919435e-01,2.25805e+01,7.18776e+01
   376138,  188730, 6043286,3.95279e-03,3.95253e-03,3.85753e-05,3.99110e-03,2.81276e-03,2.81276e-03,           14,5.166612e-01,2.80361e+01,1.32793e+02
   668262,  334907,10731984,2.98670e-03,2.98646e-03,2.95234e-05,3.01598e-03,2.18094e-03,2.18094e-03,           14,4.884464e-01,3.48170e+01,2.43471e+02
  1148982,  575638,19366554,2.26382e-03,2.26365e-03,2.17079e-05,2.28536e-03,1.69206e-03,1.69206e-03,           15,5.121686e-01,4.33404e+01,4.56277e+02
  1973798,  988352,34191834,1.72833e-03,1.72818e-03,1.72010e-05,1.74538e-03,1.29610e-03,1.29610e-03,           15,4.986531e-01,5.44085e+01,8.32782e+02
  3389789, 1696712,59642514,1.32490e-03,1.32480e-03,1.27021e-05,1.33750e-03,1.02330e-03,1.02330e-03,           15,4.925316e-01,6.81028e+01,1.53297e+03
  5710436, 2857836,105367890,1.01287e-03,1.01278e-03,9.68982e-06,1.02247e-03,7.90512e-04,7.90512e-04,           16,5.151353e-01,8.61632e+01,2.78633e+03
  9931924, 4969013,184872098,7.73425e-04,7.73359e-04,7.50789e-06,7.80867e-04,6.15654e-04,6.15654e-04,           16,4.873402e-01,1.08517e+02,4.95813e+03
 16987449, 8498143,320842386,5.89460e-04,5.89408e-04,5.80894e-06,5.95217e-04,4.84503e-04,4.84503e-04,           16,5.058977e-01,1.36323e+02,9.52594e+03
 28821341,14416237,565918415,4.51587e-04,4.51548e-04,4.47870e-06,4.56026e-04,3.72886e-04,3.72886e-04,           17,5.040155e-01,1.73038e+02,1.93875e+04


==> plots/Lshape_comparison/p1_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductH1_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,     297,3.89796e-01,3.91877e-01,3.10117e-03,3.94978e-01,2.31839e-01,2.31839e-01,            9,     NaN,1.29114e+00,5.54588e-02
       76,      48,     729,2.78075e-01,2.79192e-01,2.49721e-03,2.81690e-01,1.67391e-01,1.67391e-01,            9,9.021367e-01,1.65035e+00,1.80011e-01
      145,      86,    1675,2.05038e-01,2.05559e-01,2.02294e-03,2.07582e-01,1.21753e-01,1.21753e-01,           11,5.235006e-01,2.10242e+00,3.33107e-01
      267,     152,    3651,1.50319e-01,1.50545e-01,1.39629e-03,1.51941e-01,9.07996e-02,9.07996e-02,           13,5.478750e-01,2.61596e+00,5.33575e-01
      484,     265,    7361,1.10065e-01,1.10162e-01,1.05280e-03,1.11215e-01,6.54356e-02,6.54356e-02,           14,5.613650e-01,3.26851e+00,7.58952e-01
      928,     496,   13313,8.08402e-02,8.08990e-02,7.79584e-04,8.16786e-02,5.00349e-02,5.00349e-02,           12,4.924162e-01,3.85821e+00,1.00853e+00
     1728,     908,   26025,5.78294e-02,5.78515e-02,5.71215e-04,5.84227e-02,3.50207e-02,3.50207e-02,           14,5.541662e-01,4.78953e+00,1.33545e+00
     3440,    1777,   47349,4.18855e-02,4.18987e-02,4.09494e-04,4.23082e-02,2.67661e-02,2.67661e-02,           12,4.806455e-01,5.65012e+00,1.71894e+00
     6246,    3209,   92275,3.03748e-02,3.03798e-02,2.88172e-04,3.06680e-02,1.93628e-02,1.93628e-02,           14,5.444077e-01,6.90351e+00,2.37024e+00
    12160,    6185,  172680,2.22565e-02,2.22592e-02,2.10114e-04,2.24693e-02,1.46604e-02,1.46604e-02,           13,4.740681e-01,8.28035e+00,3.25282e+00
    21436,   10878,  314094,1.64085e-02,1.64098e-02,1.60121e-04,1.65699e-02,1.09637e-02,1.09637e-02,           13,5.394152e-01,9.96309e+00,7.10065e+00
    41298,   20844,  605910,1.20742e-02,1.20746e-02,1.20151e-04,1.21947e-02,8.10582e-03,8.10582e-03,           14,4.714358e-01,1.22613e+01,1.34061e+01
    72550,   36562, 1081216,8.98803e-03,8.98820e-03,8.75297e-05,9.07573e-03,6.25357e-03,6.25357e-03,           13,5.256743e-01,1.48411e+01,2.48457e+01
   129602,   65171, 2058781,6.74996e-03,6.74980e-03,6.55782e-05,6.81537e-03,4.62610e-03,4.62610e-03,           15,4.955362e-01,1.85711e+01,6.14648e+01
   232668,  116814, 3577363,5.06877e-03,5.06858e-03,5.02890e-05,5.11887e-03,3.62708e-03,3.62708e-03,           13,4.905119e-01,2.24671e+01,1.14536e+02
   392552,  196944, 6531523,3.83928e-03,3.83907e-03,3.72016e-05,3.87627e-03,2.74251e-03,2.74251e-03,           15,5.323389e-01,2.66940e+01,2.31123e+02
   711936,  356745,11525953,2.90160e-03,2.90140e-03,2.88824e-05,2.93029e-03,2.12977e-03,2.12977e-03,           14,4.709181e-01,3.18767e+01,4.20151e+02
  1190380,  596383,20471698,2.21165e-03,2.21151e-03,2.10315e-05,2.23254e-03,1.66202e-03,1.66202e-03,           15,5.292444e-01,3.90861e+01,7.53311e+02
  2059876, 1031401,36974114,1.68940e-03,1.68926e-03,1.63773e-05,1.70564e-03,1.25793e-03,1.25793e-03,           16,4.914295e-01,4.89876e+01,1.38626e+03
  3601306, 1802535,62209604,1.28614e-03,1.28603e-03,1.28233e-05,1.29885e-03,1.00197e-03,1.00197e-03,           14,4.880396e-01,5.97718e+01,2.36239e+03
  5984752, 2994996,110129540,9.82100e-04,9.82017e-04,9.68231e-06,9.91699e-04,7.71489e-04,7.71489e-04,           16,5.313967e-01,7.56240e+01,4.13806e+03
 10638102, 5322143,195283828,7.49082e-04,7.49017e-04,7.48500e-06,7.56502e-04,5.98657e-04,5.98657e-04,           16,4.708642e-01,9.48132e+01,7.47360e+03
 17753528, 8881269,337384132,5.73534e-04,5.73490e-04,5.59022e-06,5.79080e-04,4.74067e-04,4.74067e-04,           16,5.219287e-01,1.19092e+02,1.28451e+04
 29941284,14976282,606957208,4.41039e-04,4.41004e-04,4.31671e-06,4.45321e-04,3.59851e-04,3.59851e-04,           18,5.026503e-01,1.52806e+02,2.22465e+04


==> plots/Lshape_comparison/p1_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductkacanov_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,     231,3.90131e-01,3.91170e-01,2.68417e-03,3.93855e-01,2.31970e-01,1.94238e-01,            7,     NaN,1.29541e+00,6.95758e-02
       76,      48,     519,2.78200e-01,2.78741e-01,2.22563e-03,2.80966e-01,1.67631e-01,1.35357e-01,            6,9.013965e-01,1.65956e+00,1.85541e-01
      145,      86,    1121,2.05004e-01,2.05213e-01,1.63534e-03,2.06849e-01,1.22084e-01,9.59677e-02,            7,5.251645e-01,2.12670e+00,3.18742e-01
      267,     152,    2185,1.50395e-01,1.50480e-01,1.42589e-03,1.51906e-01,9.09109e-02,7.04074e-02,            7,5.420633e-01,2.65751e+00,4.65698e-01
      484,     265,    4305,1.10072e-01,1.10100e-01,8.89282e-04,1.10989e-01,6.53261e-02,4.99891e-02,            8,5.645984e-01,3.38969e+00,6.53595e-01
      940,     502,    7819,7.99669e-02,7.99746e-02,6.62597e-04,8.06372e-02,4.87181e-02,3.68279e-02,            7,5.000578e-01,4.09873e+00,8.76168e-01
     1760,     924,   15211,5.71502e-02,5.71543e-02,4.63514e-04,5.76178e-02,3.40604e-02,2.56365e-02,            8,5.509292e-01,5.23933e+00,1.15941e+00
     3480,    1799,   26005,4.14939e-02,4.14937e-02,3.93794e-04,4.18875e-02,2.58632e-02,1.91399e-02,            6,4.785489e-01,6.26445e+00,1.48959e+00
     6406,    3288,   52309,2.99566e-02,2.99561e-02,2.43277e-04,3.01994e-02,1.80475e-02,1.34753e-02,            8,5.425181e-01,8.11895e+00,2.02845e+00
    12456,    6332,   90301,2.19501e-02,2.19487e-02,1.90654e-04,2.21394e-02,1.37903e-02,1.01286e-02,            6,4.737470e-01,9.83641e+00,2.71374e+00
    22082,   11200,  157501,1.61718e-02,1.61703e-02,1.59521e-04,1.63298e-02,1.01211e-02,7.40156e-03,            6,5.336930e-01,1.24530e+01,6.84625e+00
    42290,   21334,  306839,1.19340e-02,1.19335e-02,1.01499e-04,1.20350e-02,7.40654e-03,5.45208e-03,            7,4.735956e-01,1.61551e+01,1.59961e+01
    74038,   37305,  530669,8.89680e-03,8.89616e-03,8.10158e-05,8.97717e-03,5.63837e-03,4.10968e-03,            6,5.245468e-01,2.01780e+01,2.94151e+01
   132158,   66440,  995749,6.69272e-03,6.69242e-03,5.66160e-05,6.74903e-03,4.13586e-03,3.04356e-03,            7,4.942817e-01,2.59989e+01,4.66895e+01
   235112,  118042, 1704001,5.03763e-03,5.03731e-03,4.59398e-05,5.08325e-03,3.19972e-03,2.33271e-03,            6,4.931756e-01,3.28584e+01,7.82389e+01
   396350,  198842, 3095895,3.81799e-03,3.81781e-03,3.03866e-05,3.84820e-03,2.40871e-03,1.75203e-03,            7,5.337712e-01,4.18447e+01,1.35079e+02
   720734,  361138, 5623861,2.88193e-03,2.88181e-03,2.29551e-05,2.90476e-03,1.82846e-03,1.33133e-03,            7,4.713097e-01,5.27231e+01,2.43749e+02
  1207732,  605046, 9254137,2.19554e-03,2.19540e-03,2.07646e-05,2.21616e-03,1.41427e-03,1.02117e-03,            6,5.243223e-01,6.54307e+01,4.02759e+02
  2089454, 1046171,16577334,1.67784e-03,1.67777e-03,1.44210e-05,1.69219e-03,1.04878e-03,7.66698e-04,            7,4.926206e-01,8.35464e+01,7.50625e+02
  3630372, 1817067,27479736,1.27962e-03,1.27955e-03,1.17166e-05,1.29127e-03,8.24622e-04,5.95681e-04,            6,4.897759e-01,1.03886e+02,1.30869e+03
  6026738, 3015992,48591680,9.78230e-04,9.78192e-04,7.82527e-06,9.86017e-04,6.24920e-04,4.51505e-04,            7,5.322776e-01,1.32362e+02,2.31115e+03
 10709084, 5357579,86094733,7.46529e-04,7.46500e-04,6.14642e-06,7.52646e-04,4.74836e-04,3.44581e-04,            7,4.700416e-01,1.64734e+02,4.07519e+03
 17884510, 8946714,139775017,5.71545e-04,5.71516e-04,5.30161e-06,5.76818e-04,3.72213e-04,2.67615e-04,            6,5.188826e-01,2.09285e+02,6.69718e+03
 30099130,15055178,245161263,4.39712e-04,4.39694e-04,3.80569e-06,4.43500e-04,2.77684e-04,2.01746e-04,            7,5.050169e-01,2.61030e+02,1.06574e+04


==> plots/Lshape_comparison/p1_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductkacanov_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,     231,3.90131e-01,3.91170e-01,2.68417e-03,3.93855e-01,2.31970e-01,1.94238e-01,            7,     NaN,1.29541e+00,7.54752e-02
       76,      48,     519,2.78200e-01,2.78741e-01,2.22563e-03,2.80966e-01,1.67631e-01,1.35357e-01,            6,9.013965e-01,1.65956e+00,2.72787e-01
      145,      86,    1121,2.05004e-01,2.05213e-01,1.63534e-03,2.06849e-01,1.22084e-01,9.59677e-02,            7,5.251645e-01,2.12670e+00,4.09545e-01
      267,     152,    2185,1.50395e-01,1.50480e-01,1.42589e-03,1.51906e-01,9.09109e-02,7.04074e-02,            7,5.420633e-01,2.65751e+00,5.61186e-01
      484,     265,    4305,1.10072e-01,1.10100e-01,8.89282e-04,1.10989e-01,6.53261e-02,4.99891e-02,            8,5.645984e-01,3.38969e+00,7.38480e-01
      940,     502,    7819,7.99669e-02,7.99746e-02,6.62597e-04,8.06372e-02,4.87181e-02,3.68279e-02,            7,5.000578e-01,4.09873e+00,9.45915e-01
     1760,     924,   15211,5.71502e-02,5.71543e-02,4.63514e-04,5.76178e-02,3.40604e-02,2.56365e-02,            8,5.509292e-01,5.23933e+00,1.21086e+00
     3480,    1799,   26005,4.14939e-02,4.14937e-02,3.93794e-04,4.18875e-02,2.58632e-02,1.91399e-02,            6,4.785489e-01,6.26445e+00,1.53075e+00
     6406,    3288,   52309,2.99566e-02,2.99561e-02,2.43277e-04,3.01994e-02,1.80475e-02,1.34753e-02,            8,5.425181e-01,8.11895e+00,2.04288e+00
    12456,    6332,   90301,2.19501e-02,2.19487e-02,1.90654e-04,2.21394e-02,1.37903e-02,1.01286e-02,            6,4.737470e-01,9.83641e+00,2.73318e+00
    22092,   11205,  157531,1.61659e-02,1.61644e-02,1.59578e-04,1.63240e-02,1.01131e-02,7.39717e-03,            6,5.339014e-01,1.24527e+01,5.02394e+00
    42366,   21372,  307135,1.19275e-02,1.19270e-02,1.01982e-04,1.20289e-02,7.39535e-03,5.44461e-03,            7,4.728381e-01,1.61547e+01,9.47432e+00
    74112,   37342,  531187,8.89152e-03,8.89086e-03,7.98706e-05,8.97073e-03,5.62799e-03,4.10349e-03,            6,5.256797e-01,2.01773e+01,1.61567e+01
   132566,   66644,  997695,6.68532e-03,6.68503e-03,5.66143e-05,6.74165e-03,4.12795e-03,3.03725e-03,            7,4.931625e-01,2.59984e+01,2.93788e+01
   235536,  118255, 1707225,5.03247e-03,5.03216e-03,4.55093e-05,5.07767e-03,3.19451e-03,2.32944e-03,            6,4.942686e-01,3.28583e+01,4.95323e+01
   397150,  199243, 3101926,3.81415e-03,3.81397e-03,3.03049e-05,3.84428e-03,2.40335e-03,1.74868e-03,            7,5.334021e-01,4.18427e+01,1.11582e+02
   722804,  362174, 5274970,2.87805e-03,2.87786e-03,2.87175e-05,2.90657e-03,1.83089e-03,1.33135e-03,            6,4.678893e-01,5.26469e+01,1.99585e+02
  1210952,  606658, 8914918,2.19197e-03,2.19183e-03,2.12403e-05,2.21307e-03,1.41218e-03,1.01929e-03,            6,5.284513e-01,6.54194e+01,3.62474e+02
  2100522, 1051708,16276874,1.67431e-03,1.67423e-03,1.44564e-05,1.68869e-03,1.04620e-03,7.64545e-04,            7,4.914995e-01,8.35413e+01,6.69721e+02
  3646780, 1825276,27228530,1.27650e-03,1.27643e-03,1.16522e-05,1.28808e-03,8.21854e-04,5.93882e-04,            6,4.911838e-01,1.03882e+02,1.15342e+03
  6054002, 3029629,48435933,9.75988e-04,9.75950e-04,7.81658e-06,9.83766e-04,6.22806e-04,4.50057e-04,            7,5.319081e-01,1.32358e+02,2.07437e+03
 10770200, 5388141,86152920,7.44571e-04,7.44542e-04,6.08977e-06,7.50632e-04,4.73236e-04,3.43568e-04,            7,4.697665e-01,1.64730e+02,3.77459e+03
 17969176, 8989058,140087268,5.69990e-04,5.69960e-04,5.30345e-06,5.75264e-04,3.70477e-04,2.66574e-04,            6,5.198966e-01,2.09284e+02,6.10686e+03
 30299024,15155144,246173276,4.38425e-04,4.38408e-04,3.77428e-06,4.42182e-04,2.76427e-04,2.00977e-04,            7,5.037163e-01,2.62967e+02,1.05202e+04


==> plots/Lshape_comparison/p3_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,     241,    2651,1.97322e-01,1.99751e-01,1.97421e-03,2.01725e-01,6.82043e-02,6.82043e-02,           11,     NaN,2.41880e+00,1.62157e+00
       62,     304,    5691,1.24545e-01,1.27920e-01,1.10974e-03,1.29030e-01,4.90640e-02,4.90640e-02,           10,1.924225e+00,2.96394e+00,2.18061e+00
       90,     433,   12186,6.31586e-02,6.47944e-02,5.68441e-04,6.53628e-02,3.15944e-02,3.15944e-02,           15,1.922729e+00,3.74099e+00,2.66087e+00
      114,     544,   23066,3.26868e-02,3.35464e-02,3.26751e-04,3.38731e-02,2.04901e-02,2.04901e-02,           20,2.880361e+00,4.68721e+00,3.21306e+00
      138,     655,   40096,1.84714e-02,1.88700e-02,1.85181e-04,1.90552e-02,1.34106e-02,1.34106e-02,           26,3.098146e+00,5.84641e+00,3.98274e+00
      178,     838,   65236,1.13870e-02,1.15654e-02,1.13268e-04,1.16787e-02,8.92033e-03,8.92033e-03,           30,1.987057e+00,7.21884e+00,4.78892e+00
      232,    1084,  101008,7.19365e-03,7.27274e-03,7.10999e-05,7.34384e-03,5.95007e-03,5.95007e-03,           33,1.802293e+00,8.88781e+00,5.73997e+00
      313,    1462,  150716,4.68693e-03,4.72302e-03,4.66970e-05,4.76972e-03,3.99646e-03,3.99646e-03,           34,1.442680e+00,1.09292e+01,6.83824e+00
      440,    2044,  236564,2.66121e-03,2.67919e-03,2.67416e-05,2.70593e-03,2.55474e-03,2.55474e-03,           42,1.691541e+00,1.37946e+01,8.41826e+00
      580,    2680,  359844,1.59066e-03,1.59968e-03,1.58606e-05,1.61554e-03,1.61132e-03,1.61132e-03,           46,1.903891e+00,1.74279e+01,1.02161e+01
      790,    3637,  545331,9.23448e-04,9.28168e-04,9.15060e-06,9.37319e-04,9.87647e-04,9.87647e-04,           51,1.782914e+00,2.21456e+01,1.26496e+01
     1128,    5173,  824673,5.39205e-04,5.41745e-04,5.32300e-06,5.47068e-04,6.01164e-04,6.01164e-04,           54,1.528415e+00,2.80913e+01,1.57394e+01
     1624,    7429, 1240697,3.12748e-04,3.14162e-04,3.11892e-06,3.17281e-04,3.66110e-04,3.66110e-04,           56,1.505188e+00,3.55486e+01,1.94369e+01
     2208,   10087, 1825743,1.84634e-04,1.85420e-04,1.82237e-06,1.87242e-04,2.24105e-04,2.24105e-04,           58,1.724285e+00,4.49373e+01,6.56822e+01
     3148,   14341, 2686203,1.07519e-04,1.07971e-04,1.06892e-06,1.09040e-04,1.36810e-04,1.36810e-04,           60,1.536604e+00,5.67553e+01,1.36392e+02
     4538,   20620, 3944023,6.35768e-05,6.38419e-05,6.38380e-07,6.44803e-05,8.44819e-05,8.44819e-05,           61,1.446695e+00,7.15142e+01,2.35188e+02
     6406,   29083, 5776252,3.83624e-05,3.85155e-05,3.78825e-07,3.88943e-05,5.24754e-05,5.24754e-05,           63,1.469970e+00,9.01915e+01,3.79506e+02
     8708,   39496, 8264500,2.36130e-05,2.37034e-05,2.35706e-07,2.39391e-05,3.29555e-05,3.29555e-05,           63,1.585823e+00,1.13407e+02,5.42560e+02
    11838,   53623,11642749,1.48642e-05,1.49171e-05,1.48652e-07,1.50657e-05,2.08286e-05,2.08286e-05,           63,1.514470e+00,1.42527e+02,7.75268e+02
    16306,   73774,16364285,9.30730e-06,9.33849e-06,9.23774e-08,9.43087e-06,1.31350e-05,1.31350e-05,           64,1.468311e+00,1.79424e+02,1.10849e+03
    22470,  101569,22966270,5.81926e-06,5.83786e-06,5.72097e-08,5.89507e-06,8.28768e-06,8.28768e-06,           65,1.469583e+00,2.26000e+02,1.51189e+03
    30036,  135730,31652990,3.70809e-06,3.71931e-06,3.69645e-08,3.75628e-06,5.26445e-06,5.26445e-06,           64,1.554474e+00,2.83897e+02,2.03540e+03
    40230,  181705,43282110,2.39161e-06,2.39826e-06,2.36126e-08,2.42187e-06,3.33339e-06,3.33339e-06,           64,1.504495e+00,3.57045e+02,2.68760e+03
    54348,  245299,58735947,1.54784e-06,1.55187e-06,1.52482e-08,1.56712e-06,2.11846e-06,2.11846e-06,           63,1.450555e+00,4.48530e+02,3.60223e+03
    72378,  326515,78653362,1.01346e-06,1.01593e-06,1.01176e-08,1.02604e-06,1.35082e-06,1.35082e-06,           61,1.480879e+00,5.62434e+02,4.77227e+03
    95248,  429571,104427622,6.69879e-07,6.71359e-07,6.58726e-09,6.77946e-07,8.66452e-07,8.66452e-07,           60,1.510689e+00,7.06162e+02,6.18526e+03
   123264,  555868,136112098,4.50038e-07,4.50921e-07,4.48712e-09,4.55408e-07,5.58235e-07,5.58235e-07,           57,1.543683e+00,8.83646e+02,7.88003e+03
   160394,  723130,175884248,3.03515e-07,3.04040e-07,3.00402e-09,3.07044e-07,3.62407e-07,3.62407e-07,           55,1.498532e+00,1.10656e+03,1.01023e+04
   210298,  947824,226118920,2.03932e-07,2.04239e-07,2.02775e-09,2.06267e-07,2.34028e-07,2.34028e-07,           53,1.470251e+00,1.38563e+03,1.34240e+04
   273356, 1231738,288937558,1.37614e-07,1.37795e-07,1.35916e-09,1.39154e-07,1.52580e-07,1.52580e-07,           51,1.502174e+00,1.73461e+03,1.67884e+04
   356446, 1605817,367622591,9.24904e-08,9.25944e-08,9.19054e-10,9.35134e-08,1.00193e-07,1.00193e-07,           49,1.498751e+00,2.17065e+03,2.09993e+04
   460546, 2074714,467208863,6.22577e-08,6.23152e-08,6.15071e-10,6.29302e-08,6.55734e-08,6.55734e-08,           48,1.546030e+00,2.72198e+03,2.64850e+04
   600756, 2706022,594391897,4.19012e-08,4.19317e-08,4.11497e-10,4.23432e-08,4.26106e-08,4.26106e-08,           47,1.491470e+00,3.41523e+03,3.35649e+04
   785204, 3536305,753525622,2.83002e-08,2.83164e-08,2.78124e-10,2.85945e-08,2.78180e-08,2.78180e-08,           45,1.467074e+00,4.27368e+03,3.97247e+04
  1023860, 4610530,951778412,1.90500e-08,1.90586e-08,1.87897e-10,1.92465e-08,1.83917e-08,1.83917e-08,           43,1.492442e+00,5.34121e+03,4.59160e+04
  1335826, 6014710,1204396232,1.27995e-08,1.28034e-08,1.27048e-10,1.29304e-08,1.20906e-08,1.20906e-08,           42,1.496044e+00,6.69019e+03,5.40439e+04
  1727112, 7776292,1523224204,8.63057e-09,8.63223e-09,8.49351e-11,8.71717e-09,8.02674e-09,8.02674e-09,           41,1.534965e+00,8.38503e+03,6.40030e+04
  2242088,10094473,1927003124,5.84221e-09,5.84242e-09,5.78149e-11,5.90023e-09,5.28495e-09,5.28495e-09,           40,1.495938e+00,1.05100e+04,7.70807e+04


==> plots/Lshape_comparison/p3_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductH1_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,     241,    2892,1.97526e-01,1.99348e-01,1.38129e-03,2.00729e-01,6.81712e-02,6.81712e-02,           12,     NaN,2.42794e+00,1.54096e-01
       62,     304,    5932,1.24546e-01,1.27906e-01,1.10368e-03,1.29009e-01,4.90693e-02,4.90693e-02,           10,1.903583e+00,2.96452e+00,3.34914e-01
       90,     433,   12427,6.31583e-02,6.47942e-02,5.68520e-04,6.53627e-02,3.15949e-02,3.15949e-02,           15,1.922292e+00,3.74099e+00,5.89952e-01
      114,     544,   23307,3.26868e-02,3.35464e-02,3.26762e-04,3.38731e-02,2.04901e-02,2.04901e-02,           20,2.880351e+00,4.68721e+00,9.13863e-01
      138,     655,   40992,1.84872e-02,1.88686e-02,1.75492e-04,1.90441e-02,1.33645e-02,1.33645e-02,           27,3.101297e+00,5.86449e+00,1.32614e+00
      178,     838,   66132,1.13877e-02,1.15650e-02,1.12360e-04,1.16774e-02,8.91763e-03,8.91763e-03,           30,1.985125e+00,7.22272e+00,1.81585e+00
      215,    1009,   97411,7.55683e-03,7.63502e-03,7.54188e-05,7.71044e-03,6.04693e-03,6.04693e-03,           31,2.235252e+00,8.83322e+00,2.34312e+00
      316,    1477,  150583,4.62711e-03,4.66302e-03,4.53086e-05,4.70833e-03,3.96433e-03,3.96433e-03,           36,1.294419e+00,1.09765e+01,3.09449e+00
      436,    2026,  235675,2.66736e-03,2.68517e-03,2.64510e-05,2.71162e-03,2.54383e-03,2.54383e-03,           42,1.745881e+00,1.38123e+01,4.03241e+00
      578,    2671,  355870,1.62170e-03,1.63066e-03,1.60723e-05,1.64673e-03,1.61797e-03,1.61797e-03,           45,1.804536e+00,1.73913e+01,5.13126e+00
      790,    3637,  541357,9.27775e-04,9.32490e-04,9.19343e-06,9.41683e-04,9.89507e-04,9.89507e-04,           51,1.810387e+00,2.21330e+01,6.58511e+00
     1125,    5161,  820051,5.38191e-04,5.40738e-04,5.33593e-06,5.46074e-04,6.03129e-04,6.03129e-04,           54,1.557025e+00,2.80865e+01,8.42696e+00
     1638,    7495, 1247266,3.10004e-04,3.11411e-04,3.06610e-06,3.14477e-04,3.64746e-04,3.64746e-04,           57,1.479053e+00,3.56136e+01,1.09390e+01
     2236,   10216, 1839794,1.82026e-04,1.82822e-04,1.81304e-06,1.84635e-04,2.23001e-04,2.23001e-04,           58,1.719404e+00,4.49571e+01,2.81439e+01
     3168,   14434, 2705834,1.06759e-04,1.07213e-04,1.06323e-06,1.08276e-04,1.36578e-04,1.36578e-04,           60,1.544112e+00,5.67617e+01,5.14710e+01
     4556,   20707, 3989668,6.35549e-05,6.38162e-05,6.23788e-07,6.44400e-05,8.41265e-05,8.41265e-05,           62,1.437996e+00,7.16329e+01,8.13446e+01
     6433,   29206, 5829646,3.79049e-05,3.80592e-05,3.76536e-07,3.84358e-05,5.24071e-05,5.24071e-05,           63,1.502593e+00,9.02239e+01,1.26772e+02
     8754,   39706, 8370830,2.32608e-05,2.33510e-05,2.30397e-07,2.35814e-05,3.28547e-05,3.28547e-05,           64,1.590642e+00,1.13592e+02,1.89429e+02
    12063,   54640,11867790,1.45556e-05,1.46085e-05,1.45095e-07,1.47536e-05,2.06769e-05,2.06769e-05,           64,1.468905e+00,1.42798e+02,2.81645e+02
    16606,   75133,16751435,9.12826e-06,9.15955e-06,8.98515e-08,9.24940e-06,1.30684e-05,1.30684e-05,           65,1.466059e+00,1.79770e+02,3.96291e+02
    22728,  102742,23532407,5.66861e-06,5.68739e-06,5.57417e-08,5.74313e-06,8.23815e-06,8.23815e-06,           66,1.522726e+00,2.26429e+02,5.68607e+02
    30539,  138013,32641265,3.59511e-06,3.60639e-06,3.53108e-08,3.64170e-06,5.19930e-06,5.19930e-06,           66,1.543585e+00,2.84872e+02,7.93952e+02
    41328,  186658,44774035,2.31390e-06,2.32072e-06,2.28184e-08,2.34354e-06,3.30004e-06,3.30004e-06,           65,1.459907e+00,3.57859e+02,1.09318e+03
    56110,  253255,60982355,1.48989e-06,1.49405e-06,1.48147e-08,1.50886e-06,2.09883e-06,2.09883e-06,           64,1.443062e+00,4.49467e+02,1.57154e+03
    74588,  336499,82181792,9.68331e-07,9.70856e-07,9.62915e-09,9.80485e-07,1.33724e-06,1.33724e-06,           63,1.516773e+00,5.64565e+02,2.19264e+03
    97740,  440815,109512322,6.37252e-07,6.38763e-07,6.26069e-09,6.45024e-07,8.56755e-07,8.56755e-07,           62,1.550789e+00,7.09206e+02,3.01890e+03
   127524,  575074,144016762,4.25315e-07,4.26214e-07,4.17976e-09,4.30394e-07,5.46652e-07,5.46652e-07,           60,1.521725e+00,8.89432e+02,4.10842e+03
   167602,  755599,187085905,2.86307e-07,2.86851e-07,2.82728e-09,2.89678e-07,3.53167e-07,3.53167e-07,           57,1.450233e+00,1.11278e+03,5.48237e+03
   220354,  993124,241707725,1.92524e-07,1.92847e-07,1.90066e-09,1.94748e-07,2.28757e-07,2.28757e-07,           55,1.452613e+00,1.39354e+03,7.17319e+03
   285495, 1286419,309887932,1.29544e-07,1.29736e-07,1.27662e-09,1.31013e-07,1.49111e-07,1.49111e-07,           53,1.531952e+00,1.74512e+03,9.25445e+03
   368484, 1660045,394550227,8.71075e-08,8.72176e-08,8.64257e-10,8.80819e-08,9.73778e-08,9.73778e-08,           51,1.557083e+00,2.18478e+03,1.18968e+04
   475051, 2140042,499412285,5.89187e-08,5.89808e-08,5.87967e-10,5.95688e-08,6.33522e-08,6.33522e-08,           49,1.540017e+00,2.73413e+03,1.52646e+04
   623503, 2808469,634218797,3.98335e-08,3.98685e-08,3.90756e-10,4.02593e-08,4.11241e-08,4.11241e-08,           48,1.441396e+00,3.42877e+03,1.89283e+04
   820106, 3693460,800424497,2.68665e-08,2.68859e-08,2.68578e-10,2.71545e-08,2.70634e-08,2.70634e-08,           45,1.437619e+00,4.27923e+03,2.27919e+04
  1064591, 4793953,1011358429,1.80429e-08,1.80534e-08,1.79707e-10,1.82331e-08,1.78851e-08,1.78851e-08,           44,1.527276e+00,5.35911e+03,2.76680e+04
  1376201, 6196519,1284005265,1.21115e-08,1.21167e-08,1.18683e-10,1.22354e-08,1.16673e-08,1.16673e-08,           44,1.554395e+00,6.73809e+03,3.39414e+04
  1779418, 8011816,1620501537,8.16123e-09,8.16363e-09,8.02798e-11,8.24391e-09,7.70080e-09,7.70080e-09,           42,1.536830e+00,8.43244e+03,4.14418e+04
  2329658,10488685,2050537622,5.53095e-09,5.53174e-09,5.44776e-11,5.58622e-09,5.04419e-09,5.04419e-09,           41,1.444699e+00,1.05655e+04,5.09225e+04


==> plots/Lshape_comparison/p3_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductkacanov_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,     241,    1928,1.97901e-01,1.98635e-01,1.75727e-03,2.00392e-01,6.81898e-02,4.97490e-02,            8,     NaN,2.43825e+00,1.33926e+00
       62,     304,    3752,1.25440e-01,1.26987e-01,1.10319e-03,1.28091e-01,4.90054e-02,3.39713e-02,            6,1.927136e+00,2.99981e+00,1.78174e+00
       90,     433,    7216,6.36553e-02,6.43407e-02,5.79860e-04,6.49206e-02,3.14772e-02,1.99488e-02,            8,1.921269e+00,3.79726e+00,2.07510e+00
      114,     544,   12656,3.30132e-02,3.33151e-02,3.11245e-04,3.36264e-02,2.02689e-02,1.17050e-02,           10,2.882652e+00,4.79907e+00,2.42356e+00
      138,     655,   20516,1.86575e-02,1.87801e-02,1.75003e-04,1.89551e-02,1.30980e-02,6.92769e-03,           12,3.087145e+00,6.05125e+00,2.91220e+00
      178,     838,   31410,1.14921e-02,1.15414e-02,1.08351e-04,1.16498e-02,8.48158e-03,4.14714e-03,           13,1.975728e+00,7.59422e+00,3.43783e+00
      215,    1009,   44527,7.61256e-03,7.63177e-03,6.93767e-05,7.70115e-03,5.48919e-03,2.51578e-03,           13,2.228988e+00,9.50993e+00,4.03255e+00
      316,    1477,   62251,4.65565e-03,4.66421e-03,4.55999e-05,4.70981e-03,3.48894e-03,1.47975e-03,           12,1.290429e+00,1.19092e+01,4.73369e+00
      436,    2026,   86563,2.68317e-03,2.68672e-03,2.68254e-05,2.71354e-03,2.18466e-03,8.65440e-04,           12,1.744631e+00,1.50704e+01,5.58585e+00
      572,    2644,  115647,1.67769e-03,1.67919e-03,1.63643e-05,1.69555e-03,1.36316e-03,5.13651e-04,           11,1.766323e+00,1.90745e+01,6.52090e+00
      770,    3547,  151117,9.89499e-04,9.90140e-04,9.73836e-06,9.99878e-04,8.42517e-04,2.98688e-04,           10,1.797526e+00,2.41614e+01,7.53562e+00
     1076,    4936,  200477,5.61578e-04,5.61772e-04,4.98613e-06,5.66758e-04,5.15193e-04,1.68653e-04,           10,1.717947e+00,3.06731e+01,8.81041e+00
     1589,    7279,  265988,3.25270e-04,3.25328e-04,3.02723e-06,3.28355e-04,3.21021e-04,1.00170e-04,            9,1.405210e+00,3.87095e+01,1.04262e+01
     2231,   10192,  357716,1.84720e-04,1.84724e-04,1.66040e-06,1.86384e-04,2.00298e-04,5.89540e-05,            9,1.682317e+00,4.88236e+01,1.26373e+01
     3116,   14200,  485516,1.09667e-04,1.09652e-04,9.60849e-07,1.10613e-04,1.25011e-04,3.46288e-05,            9,1.573310e+00,6.14459e+01,1.55499e+01
     4482,   20368,  648460,6.54646e-05,6.54535e-05,6.54300e-07,6.61078e-05,7.85364e-05,2.07902e-05,            8,1.427003e+00,7.72237e+01,1.92632e+01
     6323,   28708,  878124,3.92732e-05,3.92655e-05,3.91712e-07,3.96572e-05,4.96625e-05,1.28142e-05,            8,1.488924e+00,9.70841e+01,2.46600e+01
     8622,   39109, 1230105,2.37734e-05,2.37687e-05,2.17678e-07,2.39864e-05,3.12266e-05,7.75728e-06,            9,1.626206e+00,1.22062e+02,3.25240e+01
    11846,   53662, 1659401,1.49523e-05,1.49482e-05,1.47939e-07,1.50962e-05,1.97135e-05,4.77664e-06,            8,1.463701e+00,1.53484e+02,4.26562e+01
    16321,   73843, 2250145,9.41702e-06,9.41461e-06,9.27140e-08,9.50732e-06,1.24478e-05,2.97688e-06,            8,1.448395e+00,1.93058e+02,5.63471e+01
    22314,  100855, 3056985,5.89260e-06,5.89146e-06,5.65745e-08,5.94804e-06,7.89451e-06,1.88069e-06,            8,1.504450e+00,2.42903e+02,7.58344e+01
    29834,  134818, 4135529,3.74430e-06,3.74354e-06,3.66203e-08,3.78016e-06,5.01530e-06,1.19394e-06,            8,1.561778e+00,3.05694e+02,1.03433e+02
    40171,  181438, 5587033,2.40279e-06,2.40232e-06,2.33937e-08,2.42572e-06,3.17320e-06,7.57514e-07,            8,1.493800e+00,3.84800e+02,1.39756e+02
    54254,  244876, 7546041,1.55604e-06,1.55574e-06,1.53996e-08,1.57114e-06,2.01265e-06,4.80414e-07,            8,1.448523e+00,4.84464e+02,1.99861e+02
    72604,  327538,10166345,1.01383e-06,1.01366e-06,9.80652e-09,1.02346e-06,1.27290e-06,3.06367e-07,            8,1.473645e+00,6.10032e+02,3.43330e+02
    95181,  429268,13600489,6.69615e-07,6.69514e-07,6.04981e-09,6.75564e-07,8.15279e-07,2.02328e-07,            8,1.535797e+00,7.68238e+02,5.47548e+02
   123678,  557725,18062289,4.46977e-07,4.46910e-07,3.98387e-09,4.50894e-07,5.21471e-07,1.33183e-07,            8,1.544461e+00,9.67568e+02,8.31627e+02
   162192,  731233,23912153,2.99763e-07,2.99715e-07,2.71441e-09,3.02429e-07,3.34098e-07,8.72469e-08,            8,1.474474e+00,1.21871e+03,1.18916e+03
   213050,  960223,31593937,2.01175e-07,2.01145e-07,1.78429e-09,2.02930e-07,2.14375e-07,5.72898e-08,            8,1.464533e+00,1.53514e+03,1.63508e+03
   276850, 1247482,41573793,1.35579e-07,1.35561e-07,1.18229e-09,1.36743e-07,1.38145e-07,3.78954e-08,            8,1.508339e+00,1.93382e+03,2.13991e+03
   357624, 1611133,52851724,9.16730e-08,9.16580e-08,8.76778e-10,9.25348e-08,9.06918e-08,2.59899e-08,            7,1.526587e+00,2.43612e+03,2.70122e+03
   463118, 2086300,69542124,6.17183e-08,6.17097e-08,5.40539e-10,6.22502e-08,5.89647e-08,1.74553e-08,            8,1.533821e+00,3.06900e+03,3.55155e+03
   604753, 2724037,91334420,4.15633e-08,4.15575e-08,3.67177e-10,4.19246e-08,3.80768e-08,1.16138e-08,            8,1.482017e+00,3.86638e+03,4.66285e+03
   794012, 3575974,119942212,2.79866e-08,2.79825e-08,2.51304e-10,2.82338e-08,2.46529e-08,7.65681e-09,            8,1.452848e+00,4.87102e+03,6.11412e+03
  1030321, 4639645,157059372,1.88825e-08,1.88799e-08,1.66889e-10,1.90468e-08,1.60106e-08,5.09402e-09,            8,1.511607e+00,6.13679e+03,8.10944e+03
  1338156, 6025219,199235905,1.27113e-08,1.27092e-08,1.26238e-10,1.28354e-08,1.06095e-08,3.47392e-09,            7,1.510388e+00,7.73157e+03,1.03948e+04
  1734841, 7811128,261724929,8.55744e-09,8.55628e-09,7.60428e-11,8.63233e-09,6.94904e-09,2.34487e-09,            8,1.528130e+00,9.74088e+03,1.39429e+04
  2254798,10151689,342938441,5.79335e-09,5.79257e-09,5.07853e-11,5.84336e-09,4.56939e-09,1.58130e-09,            8,1.488829e+00,1.22724e+04,1.83640e+04


==> plots/Lshape_comparison/p3_theta50_lambda0.01_delta1_tau0.01_nDofsMax10000000_tol0_scalarProductkacanov_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,     241,    1928,1.97901e-01,1.98635e-01,1.75727e-03,2.00392e-01,6.81898e-02,4.97490e-02,            8,     NaN,2.43825e+00,2.10735e-01
       62,     304,    3752,1.25440e-01,1.26987e-01,1.10319e-03,1.28091e-01,4.90054e-02,3.39713e-02,            6,1.927136e+00,2.99981e+00,4.61992e-01
       90,     433,    7216,6.36553e-02,6.43407e-02,5.79860e-04,6.49206e-02,3.14772e-02,1.99488e-02,            8,1.921269e+00,3.79726e+00,7.72153e-01
      114,     544,   12656,3.30132e-02,3.33151e-02,3.11245e-04,3.36264e-02,2.02689e-02,1.17050e-02,           10,2.882652e+00,4.79907e+00,1.20724e+00
      138,     655,   20516,1.86575e-02,1.87801e-02,1.75003e-04,1.89551e-02,1.30980e-02,6.92769e-03,           12,3.087145e+00,6.05125e+00,1.76178e+00
      178,     838,   31410,1.14921e-02,1.15414e-02,1.08351e-04,1.16498e-02,8.48158e-03,4.14714e-03,           13,1.975728e+00,7.59422e+00,2.46079e+00
      215,    1009,   44527,7.61256e-03,7.63177e-03,6.93767e-05,7.70115e-03,5.48919e-03,2.51578e-03,           13,2.228988e+00,9.50993e+00,3.30887e+00
      316,    1477,   62251,4.65565e-03,4.66421e-03,4.55999e-05,4.70981e-03,3.48894e-03,1.47975e-03,           12,1.290429e+00,1.19092e+01,4.38432e+00
      436,    2026,   86563,2.68317e-03,2.68672e-03,2.68254e-05,2.71354e-03,2.18466e-03,8.65440e-04,           12,1.744631e+00,1.50704e+01,5.54636e+00
      572,    2644,  115647,1.67769e-03,1.67919e-03,1.63643e-05,1.69555e-03,1.36316e-03,5.13651e-04,           11,1.766323e+00,1.90745e+01,7.07814e+00
      770,    3547,  151117,9.89499e-04,9.90140e-04,9.73836e-06,9.99878e-04,8.42517e-04,2.98688e-04,           10,1.797526e+00,2.41614e+01,9.03337e+00
     1083,    4969,  200807,5.57253e-04,5.57448e-04,4.98613e-06,5.62435e-04,5.15081e-04,1.68378e-04,           10,1.706706e+00,3.06731e+01,1.14988e+01
     1595,    7303,  266534,3.22689e-04,3.22749e-04,3.02843e-06,3.25778e-04,3.20881e-04,9.98840e-05,            9,1.418092e+00,3.87095e+01,1.46461e+01
     2243,   10249,  358775,1.83129e-04,1.83133e-04,1.66053e-06,1.84794e-04,2.00203e-04,5.87847e-05,            9,1.673009e+00,4.88236e+01,1.83589e+01
     3136,   14290,  487385,1.08635e-04,1.08618e-04,9.60268e-07,1.09579e-04,1.24848e-04,3.44129e-05,            9,1.572295e+00,6.14458e+01,2.41948e+01
     4496,   20431,  650833,6.51508e-05,6.51380e-05,6.47722e-07,6.57858e-05,7.85265e-05,2.07646e-05,            8,1.427266e+00,7.72236e+01,3.18824e+01
     6352,   28837,  910366,3.90148e-05,3.90068e-05,3.41216e-07,3.93480e-05,4.95191e-05,1.26891e-05,            9,1.491436e+00,9.70981e+01,4.32769e+01
     8658,   39277, 1263859,2.35981e-05,2.35928e-05,2.07439e-07,2.38002e-05,3.12068e-05,7.72528e-06,            9,1.627132e+00,1.22063e+02,5.95305e+01
    11930,   54043, 1750246,1.47952e-05,1.47917e-05,1.28564e-07,1.49203e-05,1.95982e-05,4.67117e-06,            9,1.463219e+00,1.53487e+02,8.05321e+01
    16406,   74224, 2344038,9.35680e-06,9.35482e-06,8.50902e-08,9.43991e-06,1.24323e-05,2.95946e-06,            8,1.442687e+00,1.93058e+02,1.01803e+02
    22417,  101329, 3154670,5.86764e-06,5.86647e-06,5.52623e-08,5.92174e-06,7.88708e-06,1.87457e-06,            8,1.498037e+00,2.42903e+02,1.37685e+02
    29938,  135292, 4237006,3.71589e-06,3.71510e-06,3.61387e-08,3.75124e-06,5.01307e-06,1.18851e-06,            8,1.579394e+00,3.05695e+02,1.86243e+02
    40388,  182422, 5696382,2.38155e-06,2.38108e-06,2.34699e-08,2.40455e-06,3.16413e-06,7.48985e-07,            8,1.487928e+00,3.84800e+02,2.44926e+02
    54621,  246529, 7668614,1.54327e-06,1.54298e-06,1.49416e-08,1.55792e-06,2.00907e-06,4.77945e-07,            8,1.441148e+00,4.84464e+02,3.31460e+02
    73137,  329941,10308142,1.00545e-06,1.00528e-06,9.66807e-09,1.01495e-06,1.26986e-06,3.04798e-07,            8,1.470357e+00,6.10032e+02,4.43719e+02
    95607,  431197,13757718,6.65444e-07,6.65342e-07,6.00114e-09,6.71343e-07,8.15403e-07,2.01885e-07,            8,1.544226e+00,7.68238e+02,5.93903e+02
   124079,  559537,18234014,4.44361e-07,4.44297e-07,4.01692e-09,4.48314e-07,5.21060e-07,1.32307e-07,            8,1.549783e+00,9.67568e+02,7.83973e+02
   162714,  733582,24102670,2.97822e-07,2.97775e-07,2.69540e-09,3.00470e-07,3.32631e-07,8.63259e-08,            8,1.477477e+00,1.21871e+03,1.04987e+03
   213641,  962884,31805742,2.00207e-07,2.00179e-07,1.74562e-09,2.01924e-07,2.14230e-07,5.71532e-08,            8,1.461263e+00,1.53514e+03,1.41052e+03
   278194, 1253542,41834078,1.34919e-07,1.34901e-07,1.16781e-09,1.36069e-07,1.38082e-07,3.79285e-08,            8,1.496367e+00,1.93382e+03,1.88574e+03
   359526, 1619707,53172027,9.10959e-08,9.10810e-08,8.80142e-10,9.19611e-08,9.09394e-08,2.60548e-08,            7,1.528818e+00,2.43612e+03,2.53688e+03
   465483, 2096959,69947699,6.12252e-08,6.12165e-08,5.52485e-10,6.17690e-08,5.88111e-08,1.73144e-08,            8,1.541046e+00,3.06900e+03,3.48017e+03
   606493, 2731873,91802683,4.13170e-08,4.13114e-08,3.69476e-10,4.16808e-08,3.77457e-08,1.14390e-08,            8,1.487187e+00,3.86638e+03,4.60142e+03
   795565, 3582973,120466467,2.78803e-08,2.78766e-08,2.43570e-10,2.81202e-08,2.45570e-08,7.61187e-09,            8,1.451128e+00,4.87102e+03,6.19764e+03
  1034335, 4657723,157728251,1.88080e-08,1.88055e-08,1.63504e-10,1.89690e-08,1.60209e-08,5.10625e-09,            8,1.500686e+00,6.13679e+03,8.30031e+03
  1343597, 6049720,200076291,1.26598e-08,1.26577e-08,1.26546e-10,1.27843e-08,1.06261e-08,3.48292e-09,            7,1.509034e+00,7.73157e+03,1.07664e+04
  1740345, 7835905,262763531,8.51484e-09,8.51365e-09,7.73505e-11,8.59100e-09,6.93668e-09,2.33340e-09,            8,1.536508e+00,9.74088e+03,1.47362e+04
  2257505,10163893,344074675,5.77027e-09,5.76948e-09,5.13062e-11,5.82079e-09,4.53789e-09,1.56185e-09,            8,1.496510e+00,1.22724e+04,1.91523e+04


==> plots/Lshape_rates/p1_theta50_lambda0.1_delta1.5_tau0.01_nDofsMax10000000_tol0_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,      99,3.91959e-01,3.87099e-01,3.04361e-02,4.17535e-01,2.33180e-01,2.33180e-01,            3,     NaN,1.31650e+00,3.21150e-02
       76,      48,     195,2.76261e-01,2.81661e-01,2.62103e-02,3.07871e-01,1.70470e-01,1.70470e-01,            2,8.131669e-01,1.55762e+00,1.25933e-01
      135,      80,     355,2.13357e-01,2.16888e-01,1.77939e-02,2.34682e-01,1.28952e-01,1.28952e-01,            2,5.313968e-01,1.89272e+00,2.23035e-01
      250,     143,     641,1.55473e-01,1.57037e-01,1.18407e-02,1.68877e-01,9.75220e-02,9.75220e-02,            2,5.665417e-01,2.27363e+00,3.26713e-01
      474,     259,    1159,1.11947e-01,1.12494e-01,9.10651e-03,1.21601e-01,7.17660e-02,7.17660e-02,            2,5.529252e-01,2.72314e+00,4.42569e-01
      902,     482,    2123,8.18787e-02,8.21808e-02,5.95028e-03,8.81311e-02,5.54993e-02,5.54993e-02,            2,5.182896e-01,3.20522e+00,5.80759e-01
     1650,     869,    3861,5.97866e-02,5.98512e-02,4.87969e-03,6.47309e-02,4.21067e-02,4.21067e-02,            2,5.235630e-01,3.77670e+00,7.49098e-01
     3158,    1635,    7131,4.35964e-02,4.36078e-02,3.35730e-03,4.69651e-02,3.26943e-02,3.26943e-02,            2,5.076043e-01,4.42238e+00,9.66148e-01
     5798,    2983,   13097,3.17690e-02,3.17224e-02,2.66864e-03,3.43910e-02,2.53212e-02,2.53212e-02,            2,5.182352e-01,5.18845e+00,1.25523e+00
    11132,    5666,   24429,2.32261e-02,2.31831e-02,1.92064e-03,2.51038e-02,2.00321e-02,2.00321e-02,            2,4.906490e-01,6.06860e+00,1.67804e+00
    20116,   10216,   44861,1.70501e-02,1.70076e-02,1.48784e-03,1.84955e-02,1.60096e-02,1.60096e-02,            2,5.182493e-01,7.13518e+00,2.69569e+00
    37926,   19153,   83167,1.25642e-02,1.25268e-02,1.12578e-03,1.36526e-02,1.29715e-02,1.29715e-02,            2,4.830419e-01,8.40135e+00,4.22253e+00
    68241,   34404,  151975,9.31007e-03,9.28181e-03,8.41105e-04,1.01229e-02,1.07326e-02,1.07326e-02,            2,5.107097e-01,9.92872e+00,6.87057e+00
   121890,   61301,  274577,6.97999e-03,6.95530e-03,6.64630e-04,7.61993e-03,8.99108e-03,8.99108e-03,            2,4.917293e-01,1.17632e+01,1.15211e+01
   214981,  107953,  490483,5.27083e-03,5.25360e-03,5.02556e-04,5.75616e-03,7.66457e-03,7.66457e-03,            2,4.956663e-01,1.39924e+01,1.97920e+01
   372208,  186750, 1050733,3.97000e-03,3.96306e-03,3.11932e-04,4.27499e-03,6.24024e-03,6.24024e-03,            3,5.427884e-01,1.79179e+01,3.91813e+01
   664313,  332914, 2049475,2.99356e-03,2.98891e-03,2.34401e-04,3.22331e-03,5.18051e-03,5.18051e-03,            3,4.884385e-01,2.24861e+01,7.30279e+01
  1136253,  569265, 3757270,2.27184e-03,2.26833e-03,1.81886e-04,2.45021e-03,4.36653e-03,4.36653e-03,            3,5.111875e-01,2.78916e+01,1.33732e+02
  1966601,  984718, 6711424,1.73226e-03,1.72947e-03,1.45508e-04,1.87498e-03,3.71996e-03,3.71996e-03,            3,4.882709e-01,3.44073e+01,2.44232e+02
  3370725, 1687162,11772910,1.32617e-03,1.32412e-03,1.16094e-04,1.44022e-03,3.20631e-03,3.20631e-03,            3,4.899364e-01,4.23333e+01,4.47354e+02
  5699254, 2852175,20329435,1.01305e-03,1.01138e-03,9.55270e-05,1.10690e-03,2.78547e-03,2.78547e-03,            3,5.013522e-01,5.20635e+01,7.92650e+02
  9943532, 4974753,40228447,7.72184e-04,7.71333e-04,7.23667e-05,8.43700e-04,2.34304e-03,2.34304e-03,            4,4.880970e-01,6.77231e+01,1.50581e+03
 16864065, 8436423,73974139,5.90133e-04,5.89545e-04,5.75992e-05,6.47144e-04,1.99257e-03,1.99257e-03,            4,5.021509e-01,8.65543e+01,2.70488e+03
 28584126,14297509,145461684,4.52861e-04,4.52533e-04,4.41185e-05,4.96651e-04,1.64811e-03,1.64811e-03,            5,5.017397e-01,1.14697e+02,4.48850e+03


==> plots/Lshape_rates/p1_theta50_lambda0.1_delta1.5_tau0.01_nDofsMax10000000_tol0_scalarProductkacanov_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,      99,3.90154e-01,3.85698e-01,2.32995e-02,4.08998e-01,2.31928e-01,1.93791e-01,            3,     NaN,1.30014e+00,3.62060e-02
       76,      48,     195,2.78114e-01,2.80082e-01,2.41318e-02,3.04214e-01,1.67434e-01,1.35913e-01,            2,7.899178e-01,1.63035e+00,1.28103e-01
      135,      80,     355,2.13526e-01,2.14510e-01,1.60415e-02,2.30551e-01,1.24750e-01,9.97305e-02,            2,5.427654e-01,2.04301e+00,2.27031e-01
      252,     144,     643,1.55982e-01,1.55790e-01,1.36003e-02,1.69390e-01,9.28234e-02,7.27702e-02,            2,5.244565e-01,2.52235e+00,3.34223e-01
      466,     255,    1153,1.13280e-01,1.12861e-01,9.84508e-03,1.22706e-01,6.71432e-02,5.19248e-02,            2,5.641964e-01,3.12834e+00,4.58620e-01
      904,     483,    2119,8.21746e-02,8.18329e-02,7.65190e-03,8.94848e-02,5.07010e-02,3.84830e-02,            2,4.942852e-01,3.79903e+00,6.04747e-01
     1672,     880,    3879,5.95355e-02,5.93155e-02,5.53295e-03,6.48485e-02,3.64773e-02,2.74649e-02,            2,5.367765e-01,4.68723e+00,7.77214e-01
     3179,    1644,    7167,4.33930e-02,4.32024e-02,3.98201e-03,4.71844e-02,2.76093e-02,2.04361e-02,            2,5.088125e-01,5.71376e+00,9.97018e-01
     5868,    3019,   13205,3.18153e-02,3.16726e-02,2.97527e-03,3.46479e-02,2.02875e-02,1.48770e-02,            2,5.081116e-01,7.06712e+00,1.29509e+00
    11028,    5616,   24437,2.32720e-02,2.31673e-02,2.20533e-03,2.53726e-02,1.51095e-02,1.09665e-02,            2,5.019654e-01,8.78971e+00,1.72231e+00
    20119,   10218,   44873,1.71216e-02,1.70474e-02,1.58799e-03,1.86354e-02,1.13294e-02,8.12546e-03,            2,5.156077e-01,1.09694e+01,2.71054e+00
    37326,   18856,   82585,1.26379e-02,1.25845e-02,1.20577e-03,1.37903e-02,8.31194e-03,5.96808e-03,            2,4.914430e-01,1.40524e+01,4.29976e+00
    67493,   34029,  150643,9.38568e-03,9.34768e-03,8.70145e-04,1.02178e-02,6.29716e-03,4.48345e-03,            2,5.078596e-01,1.79842e+01,6.95423e+00
   119965,   60338,  271319,7.02986e-03,7.00359e-03,6.54321e-04,7.65791e-03,4.67731e-03,3.33960e-03,            2,5.035268e-01,2.33980e+01,1.15784e+01
   209952,  105426,  482171,5.32592e-03,5.30825e-03,4.82001e-04,5.79025e-03,3.61960e-03,2.55883e-03,            2,5.009668e-01,3.01880e+01,1.95973e+01
   363094,  182198,  846567,4.02283e-03,4.00932e-03,3.67613e-04,4.37693e-03,2.73636e-03,1.92929e-03,            2,5.114895e-01,3.47822e+01,3.49887e+01
   643892,  322695, 1491957,3.03954e-03,3.02953e-03,2.83637e-04,3.31316e-03,2.09743e-03,1.46674e-03,            2,4.871210e-01,4.38327e+01,6.16998e+01
  1106538,  554396, 2600749,2.30878e-03,2.30137e-03,2.09463e-04,2.51083e-03,1.62262e-03,1.12683e-03,            2,5.123867e-01,5.52067e+01,1.10973e+02
  1903897,  953336, 4507421,1.76020e-03,1.75478e-03,1.61505e-04,1.91628e-03,1.23923e-03,8.56902e-04,            2,4.984923e-01,7.03689e+01,1.99023e+02
  3261382, 1632425, 7772271,1.34865e-03,1.34477e-03,1.21879e-04,1.46665e-03,9.67067e-04,6.63574e-04,            2,4.971683e-01,8.88421e+01,3.59101e+02
  5517674, 2761413,13295097,1.03070e-03,1.02771e-03,9.31797e-05,1.12089e-03,7.46024e-04,5.08029e-04,            2,5.114635e-01,1.11573e+02,6.36295e+02
  9574516, 4790177,22875451,7.86959e-04,7.84674e-04,7.29984e-05,8.57673e-04,5.76591e-04,3.89962e-04,            2,4.859110e-01,1.40021e+02,1.11592e+03
 16323198, 8165912,39207275,6.01551e-04,5.99866e-04,5.44591e-05,6.54326e-04,4.52411e-04,3.03055e-04,            2,5.073429e-01,1.75479e+02,1.91765e+03
 27787887,13899347,67005969,4.60007e-04,4.58693e-04,4.26076e-05,5.01301e-04,3.48584e-04,2.31843e-04,            2,5.008693e-01,2.22056e+02,2.71321e+03


==> plots/Lshape_rates/p1_theta50_lambda0.1_delta1.5_tau0.01_nDofsMax10000000_tol0_scalarProductweighted_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta,    H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       48,      33,     132,3.93042e-01,3.81587e-01,2.85178e-02,4.10105e-01,2.33744e-01,1.88627e-01,            4,     NaN,1.32849e+00,7.32419e-02
       76,      48,     228,2.78080e-01,2.80151e-01,2.45532e-02,3.04704e-01,1.67619e-01,1.31313e-01,            2,7.928400e-01,1.62535e+00,1.74437e-01
      135,      80,     388,2.13602e-01,2.14630e-01,1.59349e-02,2.30565e-01,1.24922e-01,9.71935e-02,            2,5.457984e-01,2.03689e+00,2.80921e-01
      252,     144,     676,1.56042e-01,1.55894e-01,1.34627e-02,1.69356e-01,9.29683e-02,7.11804e-02,            2,5.248983e-01,2.51542e+00,4.19706e-01
      466,     255,    1186,1.13310e-01,1.12868e-01,9.81385e-03,1.22682e-01,6.71144e-02,5.10081e-02,            2,5.642022e-01,3.13110e+00,5.50548e-01
      904,     483,    2152,8.22064e-02,8.18576e-02,7.63294e-03,8.94906e-02,5.06352e-02,3.78475e-02,            2,4.938666e-01,3.80838e+00,7.09782e-01
     1672,     880,    3912,5.95304e-02,5.92980e-02,5.50864e-03,6.48067e-02,3.62823e-02,2.70835e-02,            2,5.379592e-01,4.73830e+00,9.04736e-01
     3183,    1646,    7204,4.33952e-02,4.32028e-02,3.96670e-03,4.71695e-02,2.74542e-02,2.01891e-02,            2,5.073003e-01,5.80725e+00,1.15634e+00
     5880,    3024,   13252,3.17659e-02,3.16198e-02,2.97043e-03,3.45902e-02,2.01353e-02,1.47425e-02,            2,5.099613e-01,7.23214e+00,1.49722e+00
    11008,    5605,   24462,2.32782e-02,2.31769e-02,2.19341e-03,2.53704e-02,1.50003e-02,1.09037e-02,            2,5.023506e-01,9.04513e+00,1.98342e+00
    20069,   10194,   44850,1.71384e-02,1.70642e-02,1.59525e-03,1.86594e-02,1.11283e-02,8.05760e-03,            2,5.136423e-01,1.14814e+01,2.97824e+00
    37220,   18803,   82456,1.26542e-02,1.26011e-02,1.20218e-03,1.38032e-02,8.24915e-03,5.95391e-03,            2,4.923885e-01,1.46663e+01,4.68548e+00
    67320,   33942,  150340,9.38872e-03,9.35049e-03,8.70679e-04,1.02212e-02,6.24688e-03,4.47142e-03,            2,5.086742e-01,1.85344e+01,7.63501e+00
   119799,   60257,  270854,7.03386e-03,7.00741e-03,6.52637e-04,7.66005e-03,4.67012e-03,3.34332e-03,            2,5.025436e-01,2.41192e+01,1.27303e+01
   209884,  105395,  481644,5.32612e-03,5.30832e-03,4.83677e-04,5.79200e-03,3.60941e-03,2.55783e-03,            2,4.999861e-01,3.06333e+01,2.16754e+01
   362824,  182068,  845780,4.02415e-03,4.01059e-03,3.67183e-04,4.37778e-03,2.73893e-03,1.93240e-03,            2,5.120815e-01,3.54403e+01,3.88823e+01
   643820,  322663, 1491106,3.03994e-03,3.02999e-03,2.83575e-04,3.31357e-03,2.10598e-03,1.47062e-03,            2,4.867201e-01,4.40240e+01,6.97569e+01
  1105465,  553863, 2598832,2.30855e-03,2.30113e-03,2.10360e-04,2.51149e-03,1.62233e-03,1.12807e-03,            2,5.129463e-01,5.61561e+01,1.26443e+02
  1905131,  953958, 4506748,1.76009e-03,1.75466e-03,1.61447e-04,1.91611e-03,1.24476e-03,8.59260e-04,            2,4.976608e-01,7.06351e+01,2.29243e+02
  3263781, 1633623, 7773994,1.34799e-03,1.34408e-03,1.22374e-04,1.46645e-03,9.67857e-04,6.64328e-04,            2,4.971792e-01,8.91194e+01,4.10582e+02
  5518520, 2761839,13297672,1.03035e-03,1.02735e-03,9.31930e-05,1.12055e-03,7.48547e-04,5.09110e-04,            2,5.123461e-01,1.11842e+02,7.23229e+02
  9589707, 4797772,22893216,7.86500e-04,7.84219e-04,7.30483e-05,8.57268e-04,5.79075e-04,3.90966e-04,            2,4.849585e-01,1.40256e+02,1.25534e+03
 16321004, 8164814,39222844,6.01237e-04,5.99547e-04,5.46330e-05,6.54180e-04,4.53272e-04,3.03501e-04,            2,5.085125e-01,1.75699e+02,2.14753e+03
 27816515,13913660,67050164,4.59850e-04,4.58538e-04,4.25682e-05,5.01107e-04,3.50689e-04,2.32619e-04,            2,5.000859e-01,2.22278e+02,3.11972e+03


==> plots/Zshape_indicatorsRates/p1_theta100_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      24,     144,1.16383e+00,1.18470e+00,1.12360e-01,1.29706e+00,     NaN,        NaN,            6,     NaN,2.49852e-01,4.74780e-02
      112,      75,     669,6.70559e-01,6.80740e-01,5.48708e-02,7.35611e-01,     NaN,        NaN,            7,4.977508e-01,4.62323e-01,1.52268e-01
      448,     261,    2496,3.79168e-01,3.84487e-01,3.37237e-02,4.18211e-01,     NaN,        NaN,            7,4.528478e-01,6.45544e-01,2.86340e-01
     1792,     969,    9279,2.11843e-01,2.14946e-01,2.09875e-02,2.35934e-01,     NaN,        NaN,            7,4.363920e-01,8.33292e-01,5.15091e-01
     7168,    3729,   39111,1.17820e-01,1.19718e-01,1.07906e-02,1.30509e-01,     NaN,        NaN,            8,4.393696e-01,1.05969e+00,1.04779e+00
    28672,   14625,  170736,6.53598e-02,6.65398e-02,5.80570e-03,7.23455e-02,     NaN,        NaN,            9,4.317225e-01,1.33461e+00,4.36709e+00
   114688,   57921,  692025,3.61393e-02,3.69409e-02,3.65776e-03,4.05986e-02,     NaN,        NaN,            9,4.197485e-01,1.63818e+00,1.73845e+01
   458752,  230529, 2997315,1.99263e-02,2.04766e-02,1.93921e-03,2.24158e-02,     NaN,        NaN,           10,4.300081e-01,1.97064e+00,7.72959e+01
  1835008,  919809,13115214,1.10099e-02,1.13898e-02,1.05743e-03,1.24472e-02,     NaN,        NaN,           11,4.251130e-01,2.28914e+00,3.45588e+02
  7340032, 3674625,57210714,6.29149e-03,6.51693e-03,5.82857e-04,7.09979e-03,     NaN,        NaN,           12,4.053554e-01,2.57727e+00,1.60122e+03
 29360128,14689281,218792805,3.76446e-03,3.92376e-03,3.91574e-04,4.31534e-03,     NaN,        NaN,           11,3.593141e-01,2.96331e+00,4.84377e+03


==> plots/Zshape_indicatorsRates/p1_theta100_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      24,     144,1.16383e+00,1.18470e+00,1.12360e-01,1.29706e+00,     NaN,        NaN,            6,     NaN,2.49852e-01,3.32031e-02
      112,      75,     669,6.70559e-01,6.80740e-01,5.48708e-02,7.35611e-01,     NaN,        NaN,            7,4.977508e-01,4.62323e-01,1.37515e-01
      448,     261,    2496,3.79168e-01,3.84487e-01,3.37237e-02,4.18211e-01,     NaN,        NaN,            7,4.528478e-01,6.45544e-01,2.68020e-01
     1792,     969,    9279,2.11843e-01,2.14946e-01,2.09875e-02,2.35934e-01,     NaN,        NaN,            7,4.363920e-01,8.33292e-01,4.83302e-01
     7168,    3729,   39111,1.17820e-01,1.19718e-01,1.07906e-02,1.30509e-01,     NaN,        NaN,            8,4.393696e-01,1.05969e+00,1.01011e+00
    28672,   14625,  170736,6.53598e-02,6.65398e-02,5.80570e-03,7.23455e-02,     NaN,        NaN,            9,4.317225e-01,1.33461e+00,4.23834e+00
   114688,   57921,  749946,3.61696e-02,3.69047e-02,3.12046e-03,4.00251e-02,     NaN,        NaN,           10,4.300848e-01,1.65523e+00,1.71555e+01
   458752,  230529, 3055236,1.99350e-02,2.04706e-02,1.89536e-03,2.23660e-02,     NaN,        NaN,           10,4.213190e-01,1.97547e+00,7.45729e+01
  1835008,  919809,13173135,1.10109e-02,1.13892e-02,1.05431e-03,1.24435e-02,     NaN,        NaN,           11,4.237240e-01,2.29015e+00,3.39008e+02
  7340032, 3674625,57268635,6.29156e-03,6.51687e-03,5.82845e-04,7.09972e-03,     NaN,        NaN,           12,4.051446e-01,2.57741e+00,1.56359e+03
 29360128,14689281,233540007,3.78077e-03,3.92569e-03,3.42787e-04,4.26848e-03,     NaN,        NaN,           12,3.671862e-01,2.99154e+00,4.95699e+03


==> plots/Zshape_indicatorsRates/p1_theta50_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      24,     144,1.16383e+00,1.18470e+00,1.12360e-01,1.29706e+00,     NaN,        NaN,            6,     NaN,2.49852e-01,1.71086e-01
       54,      38,     372,7.33540e-01,7.45643e-01,7.00617e-02,8.15705e-01,     NaN,        NaN,            6,1.009293e+00,4.43894e-01,2.83447e-01
      116,      72,     804,5.09652e-01,5.21319e-01,4.38959e-02,5.65215e-01,     NaN,        NaN,            6,5.740232e-01,6.28030e-01,3.97678e-01
      256,     146,    1680,3.62781e-01,3.67745e-01,2.86999e-02,3.96445e-01,     NaN,        NaN,            6,5.016956e-01,8.11854e-01,5.25847e-01
      490,     269,    3025,2.66029e-01,2.68798e-01,2.56344e-02,2.94433e-01,     NaN,        NaN,            5,4.867995e-01,9.96238e-01,6.65523e-01
      948,     507,    5560,1.95663e-01,1.96889e-01,1.86992e-02,2.15588e-01,     NaN,        NaN,            5,4.917678e-01,1.21907e+00,8.20948e-01
     1702,     897,   10045,1.45598e-01,1.46167e-01,1.35094e-02,1.59676e-01,     NaN,        NaN,            5,5.261976e-01,1.47938e+00,1.00241e+00
     3145,    1633,   18210,1.06957e-01,1.07080e-01,9.93663e-03,1.17016e-01,     NaN,        NaN,            5,5.188243e-01,1.75743e+00,1.23015e+00
     5771,    2975,   33085,7.93489e-02,7.92744e-02,7.14024e-03,8.64146e-02,     NaN,        NaN,            5,5.054065e-01,2.05279e+00,1.54100e+00
    10567,    5394,   60055,5.85772e-02,5.84673e-02,5.29488e-03,6.37622e-02,     NaN,        NaN,            5,5.108807e-01,2.31312e+00,2.00434e+00
    19385,    9858,  109345,4.35262e-02,4.33682e-02,3.90641e-03,4.72746e-02,     NaN,        NaN,            5,4.961670e-01,2.55918e+00,2.73276e+00
    35505,   17960,  199145,3.23436e-02,3.21944e-02,2.90223e-03,3.50966e-02,     NaN,        NaN,            5,4.965614e-01,2.80190e+00,5.16317e+00
    62710,   31636,  357325,2.44234e-02,2.42892e-02,2.14375e-03,2.64330e-02,     NaN,        NaN,            5,5.007382e-01,3.38761e+00,9.05520e+00
   107898,   54333,  628990,1.84976e-02,1.83945e-02,1.53426e-03,1.99288e-02,     NaN,        NaN,            5,5.222414e-01,4.59102e+00,1.56093e+01
   185190,   93073, 1094355,1.40713e-02,1.39844e-02,1.18179e-03,1.51662e-02,     NaN,        NaN,            5,5.073800e-01,6.21167e+00,2.68464e+01
   318871,  160110, 1894905,1.07452e-02,1.06759e-02,8.70890e-04,1.15468e-02,     NaN,        NaN,            5,5.026215e-01,8.38311e+00,4.70760e+01
   552383,  277031, 3280060,8.20378e-03,8.14797e-03,6.75564e-04,8.82354e-03,     NaN,        NaN,            5,4.906065e-01,1.13023e+01,8.30079e+01
   929399,  465799, 5609055,6.31365e-03,6.26892e-03,5.15641e-04,6.78456e-03,     NaN,        NaN,            5,5.056988e-01,1.52284e+01,1.43985e+02
  1547960,  775465, 9486380,4.86871e-03,4.83520e-03,3.76929e-04,5.21213e-03,     NaN,        NaN,            5,5.172766e-01,2.05084e+01,2.48904e+02
  2592559, 1298086,15976810,3.76345e-03,3.73729e-03,2.97105e-04,4.03439e-03,     NaN,        NaN,            5,4.971698e-01,2.76119e+01,4.33624e+02
  4375084, 2190171,26927665,2.91895e-03,2.89762e-03,2.27757e-04,3.12538e-03,     NaN,        NaN,            5,4.880640e-01,3.71716e+01,7.56092e+02
  7199486, 3602930,41339385,2.27822e-03,2.25007e-03,2.24414e-04,2.47448e-03,     NaN,        NaN,            4,4.691414e-01,4.81681e+01,1.22321e+03
 11708019, 5857919,70628980,1.76645e-03,1.75261e-03,1.42711e-04,1.89533e-03,     NaN,        NaN,            5,5.485888e-01,6.64620e+01,2.12505e+03
 19417162, 9713962,109484828,1.38362e-03,1.36630e-03,1.35045e-04,1.50135e-03,     NaN,        NaN,            4,4.607392e-01,8.67775e+01,3.36197e+03
 32153636,16083423,189901943,1.07434e-03,1.06566e-03,8.61289e-05,1.15179e-03,     NaN,        NaN,            5,5.256506e-01,1.20169e+02,5.10826e+03


==> plots/Zshape_indicatorsRates/p1_theta50_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypestandard.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      24,     144,1.16383e+00,1.18470e+00,1.12360e-01,1.29706e+00,     NaN,        NaN,            6,     NaN,2.49852e-01,4.32198e-02
       54,      38,     372,7.33540e-01,7.45643e-01,7.00617e-02,8.15705e-01,     NaN,        NaN,            6,1.009293e+00,4.43894e-01,1.42873e-01
      114,      71,     798,5.11799e-01,5.23131e-01,4.38273e-02,5.66958e-01,     NaN,        NaN,            6,5.819393e-01,6.28329e-01,2.45454e-01
      252,     144,    1662,3.65677e-01,3.70366e-01,2.87031e-02,3.99069e-01,     NaN,        NaN,            6,4.965847e-01,8.12829e-01,3.59634e-01
      492,     270,    3012,2.62694e-01,2.64894e-01,2.61676e-02,2.91062e-01,     NaN,        NaN,            5,5.020584e-01,9.96427e-01,4.92029e-01
     1010,     539,    5707,1.89858e-01,1.91088e-01,1.88501e-02,2.09938e-01,     NaN,        NaN,            5,4.726281e-01,1.22105e+00,6.45991e-01
     1834,     964,   10527,1.39346e-01,1.39779e-01,1.33168e-02,1.53095e-01,     NaN,        NaN,            5,5.431081e-01,1.48177e+00,8.27949e-01
     3466,    1798,   19517,1.02131e-01,1.02220e-01,9.66477e-03,1.11885e-01,     NaN,        NaN,            5,5.030856e-01,1.76956e+00,1.06549e+00
     6362,    3270,   35867,7.47293e-02,7.47415e-02,6.90895e-03,8.16504e-02,     NaN,        NaN,            5,5.266904e-01,2.06099e+00,1.39402e+00
    12085,    6160,   66667,5.46131e-02,5.44806e-02,5.14031e-03,5.96209e-02,     NaN,        NaN,            5,4.965214e-01,2.33495e+00,1.88793e+00
    21870,   11104,  122187,4.04077e-02,4.02831e-02,3.62445e-03,4.39076e-02,     NaN,        NaN,            5,5.191866e-01,2.58030e+00,3.32741e+00
    41170,   20806,  226217,2.95513e-02,2.93963e-02,2.77280e-03,3.21691e-02,     NaN,        NaN,            5,4.954019e-01,2.81656e+00,5.85082e+00
    75523,   38087,  416652,2.20385e-02,2.19271e-02,1.94450e-03,2.38716e-02,     NaN,        NaN,            5,4.933882e-01,3.38558e+00,1.04129e+01
   136459,   68641,  759857,1.62796e-02,1.61765e-02,1.47466e-03,1.76512e-02,     NaN,        NaN,            5,5.125224e-01,4.58836e+00,1.85305e+01
   245119,  123125, 1375482,1.22728e-02,1.21952e-02,1.06094e-03,1.32561e-02,     NaN,        NaN,            5,4.900546e-01,6.20616e+00,3.30623e+01
   416913,  209209, 2421527,9.25683e-03,9.20001e-03,7.65346e-04,9.96535e-03,     NaN,        NaN,            5,5.382517e-01,8.37892e+00,5.95503e+01
   735670,  368803, 4265542,6.98601e-03,6.93747e-03,5.87902e-04,7.52537e-03,     NaN,        NaN,            5,4.953615e-01,1.12971e+01,1.07691e+02
  1276873,  639793, 7464507,5.31895e-03,5.28424e-03,4.25452e-04,5.70969e-03,     NaN,        NaN,            5,5.012233e-01,1.52216e+01,1.91699e+02
  2245224, 1124302,13086017,4.00240e-03,3.97194e-03,3.38202e-04,4.31015e-03,     NaN,        NaN,            5,4.987700e-01,2.05022e+01,3.51355e+02
  3908843, 1956729,22869662,3.06074e-03,3.03823e-03,2.48900e-04,3.28713e-03,     NaN,        NaN,            5,4.889933e-01,2.76069e+01,6.44319e+02
  6494492, 3250253,39120927,2.34029e-03,2.32417e-03,1.81740e-04,2.50592e-03,     NaN,        NaN,            5,5.347448e-01,3.71668e+01,1.13708e+03
 11202337, 5604963,67145742,1.78315e-03,1.76964e-03,1.44041e-04,1.91368e-03,     NaN,        NaN,            5,4.948002e-01,5.00309e+01,1.99483e+03
 19292168, 9651452,105751550,1.37713e-03,1.35997e-03,1.36957e-04,1.49692e-03,     NaN,        NaN,            4,4.519527e-01,6.48284e+01,3.27749e+03
 33535298,16774250,189622800,1.03197e-03,1.02282e-03,8.88260e-05,1.11165e-03,     NaN,        NaN,            5,5.383575e-01,8.94461e+01,5.05732e+03


==> plots/Zshape_rates/p2_theta100_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      75,     750,5.24741e-01,5.26054e-01,4.87937e-02,5.74848e-01,     NaN,        NaN,           10,     NaN,6.58438e-01,6.55038e-02
      112,     261,    2316,2.74055e-01,2.81436e-01,2.54634e-02,3.06900e-01,     NaN,        NaN,            6,5.032626e-01,8.24761e-01,1.87186e-01
      448,     969,    9099,1.50366e-01,1.55332e-01,1.24118e-02,1.67744e-01,     NaN,        NaN,            7,4.605186e-01,1.03124e+00,3.65295e-01
     1792,    3729,   35202,8.27671e-02,8.63339e-02,8.05123e-03,9.43852e-02,     NaN,        NaN,            7,4.267148e-01,1.27214e+00,6.91843e-01
     7168,   14625,  152202,4.59391e-02,4.82724e-02,4.55223e-03,5.28246e-02,     NaN,        NaN,            8,4.247107e-01,1.58114e+00,2.76234e+00
    28672,   57921,  673491,2.53916e-02,2.68926e-02,2.41711e-03,2.93098e-02,     NaN,        NaN,            9,4.279858e-01,1.93594e+00,1.19792e+01
   114688,  230529, 2748252,1.40779e-02,1.52119e-02,1.40697e-03,1.66188e-02,     NaN,        NaN,            9,4.107618e-01,2.26790e+00,5.55806e+01
   458752,  919809,11946342,8.13110e-03,8.94747e-03,7.69472e-04,9.71695e-03,     NaN,        NaN,           10,3.878228e-01,2.57396e+00,2.55868e+02
  1835008, 3674625,48692592,4.82741e-03,5.39320e-03,5.17973e-04,5.91117e-03,     NaN,        NaN,           10,3.588543e-01,2.83001e+00,1.13903e+03
  7340032,14689281,195585402,3.10391e-03,3.42290e-03,3.19127e-04,3.74203e-03,     NaN,        NaN,           10,3.299605e-01,3.69143e+00,4.15925e+03


==> plots/Zshape_rates/p2_theta50_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,      75,     750,5.24741e-01,5.26054e-01,4.87937e-02,5.74848e-01,     NaN,        NaN,           10,     NaN,6.58438e-01,1.88163e-01
       54,     127,    1385,3.14625e-01,3.25617e-01,3.16083e-02,3.57225e-01,     NaN,        NaN,            5,9.032455e-01,7.99094e-01,2.92623e-01
       96,     215,    2460,2.14719e-01,2.19344e-01,2.00155e-02,2.39359e-01,     NaN,        NaN,            5,7.605668e-01,9.74785e-01,4.08606e-01
      151,     330,    4110,1.44213e-01,1.49961e-01,1.46379e-02,1.64599e-01,     NaN,        NaN,            5,8.739675e-01,1.18895e+00,5.35911e-01
      227,     488,    6550,1.03987e-01,1.07717e-01,1.00841e-02,1.17801e-01,     NaN,        NaN,            5,8.550407e-01,1.44521e+00,6.73654e-01
      287,     612,    8998,7.76092e-02,8.12246e-02,7.61610e-03,8.88407e-02,     NaN,        NaN,            4,1.246171e+00,1.55555e+00,8.06574e-01
      413,     870,   13348,5.56604e-02,5.73040e-02,5.41242e-03,6.27164e-02,     NaN,        NaN,            5,9.899389e-01,1.80017e+00,9.58966e-01
      577,    1210,   19398,3.99900e-02,4.07946e-02,3.78559e-03,4.45802e-02,     NaN,        NaN,            5,1.034711e+00,2.07927e+00,1.12940e+00
      801,    1670,   27748,2.64883e-02,2.71304e-02,2.59820e-03,2.97286e-02,     NaN,        NaN,            5,1.257527e+00,2.31376e+00,1.32027e+00
     1166,    2417,   42250,1.78371e-02,1.81943e-02,1.60390e-03,1.97982e-02,     NaN,        NaN,            6,1.099587e+00,2.58553e+00,1.55809e+00
     1843,    3794,   65014,1.15277e-02,1.16730e-02,1.04326e-03,1.27163e-02,     NaN,        NaN,            6,9.818387e-01,2.83470e+00,1.84806e+00
     2796,    5733,   99412,7.65969e-03,7.71690e-03,6.71063e-04,8.38796e-03,     NaN,        NaN,            6,1.007918e+00,3.82780e+00,2.19970e+00
     4279,    8728,  151780,5.11130e-03,5.14421e-03,4.35467e-04,5.57968e-03,     NaN,        NaN,            6,9.699487e-01,5.15702e+00,2.64736e+00
     6354,   12921,  216385,3.46711e-03,3.47126e-03,3.35538e-04,3.80680e-03,     NaN,        NaN,            5,9.745736e-01,6.75398e+00,3.22613e+00
     9641,   19548,  333673,2.28812e-03,2.30004e-03,1.99886e-04,2.49993e-03,     NaN,        NaN,            6,1.015716e+00,9.29322e+00,5.29794e+00
    14275,   28880,  478073,1.56128e-03,1.56100e-03,1.52256e-04,1.71325e-03,     NaN,        NaN,            5,9.682101e-01,1.22319e+01,7.86753e+00
    21443,   43284,  737777,1.05374e-03,1.05997e-03,8.95003e-05,1.14947e-03,     NaN,        NaN,            6,9.863054e-01,1.68518e+01,1.23901e+01
    31133,   62754, 1051547,7.25118e-04,7.25100e-04,6.87582e-05,7.93858e-04,     NaN,        NaN,            5,9.965323e-01,2.21794e+01,1.80249e+01
    45465,   91530, 1509197,4.97172e-04,4.96017e-04,4.87888e-05,5.44806e-04,     NaN,        NaN,            5,9.974305e-01,2.96154e+01,2.65763e+01
    65611,  131942, 2168907,3.46056e-04,3.45375e-04,3.34691e-05,3.78844e-04,     NaN,        NaN,            5,9.934639e-01,3.97503e+01,3.99319e+01
    94235,  189330, 3115557,2.41239e-04,2.40660e-04,2.28339e-05,2.63494e-04,     NaN,        NaN,            5,1.005446e+00,5.34506e+01,5.91283e+01
   134582,  270201, 4466562,1.68528e-04,1.67851e-04,1.56854e-05,1.83536e-04,     NaN,        NaN,            5,1.016711e+00,7.19177e+01,8.67480e+01
   192476,  386193, 6397527,1.17950e-04,1.17278e-04,1.08113e-05,1.28089e-04,     NaN,        NaN,            5,1.007034e+00,9.67852e+01,1.26955e+02
   273371,  548228, 9138667,8.31355e-05,8.26433e-05,7.38168e-06,9.00249e-05,     NaN,        NaN,            5,1.006526e+00,1.30260e+02,1.84902e+02
   387820,  777387,13025602,5.85421e-05,5.81539e-05,5.05489e-06,6.32088e-05,     NaN,        NaN,            5,1.012587e+00,1.75317e+02,2.67957e+02
   549308, 1100741,18529307,4.12326e-05,4.08986e-05,3.49006e-06,4.43886e-05,     NaN,        NaN,            5,1.016274e+00,2.35960e+02,3.90333e+02
   780068, 1562663,26342622,2.90823e-05,2.87985e-05,2.42437e-06,3.12228e-05,     NaN,        NaN,            5,1.004067e+00,3.17578e+02,5.67915e+02
  1100994, 2204993,35162594,2.08031e-05,2.03964e-05,2.01194e-06,2.24084e-05,     NaN,        NaN,            4,9.633592e-01,4.11478e+02,7.72058e+02
  1555934, 3115389,50739539,1.45870e-05,1.44065e-05,1.22995e-06,1.56364e-05,     NaN,        NaN,            5,1.041085e+00,5.67705e+02,1.13241e+03
  2194719, 4393710,68314379,1.04097e-05,1.01823e-05,9.95366e-07,1.11777e-05,     NaN,        NaN,            4,9.763447e-01,7.41198e+02,1.55308e+03
  3105504, 6216087,99394814,7.30573e-06,7.19438e-06,6.09152e-07,7.80354e-06,     NaN,        NaN,            5,1.035662e+00,1.02639e+03,2.27451e+03
  4373373, 8752760,134405854,5.23028e-06,5.10560e-06,4.89168e-07,5.59477e-06,     NaN,        NaN,            4,9.722905e-01,1.34155e+03,3.10839e+03
  6173273,12353600,183820254,3.71219e-06,3.61357e-06,3.57175e-07,3.97075e-06,     NaN,        NaN,            4,9.950622e-01,1.78362e+03,4.12378e+03


==> plots/Zshape_rates/p4_theta100_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,     261,    3132,3.45425e-01,3.47809e-01,3.23385e-02,3.80148e-01,     NaN,        NaN,           12,     NaN,9.60847e-01,1.55893e-01
      112,     969,    7977,1.78573e-01,1.90519e-01,1.63031e-02,2.06822e-01,     NaN,        NaN,            5,4.640381e-01,1.16868e+00,3.14644e-01
      448,    3729,   26622,9.80287e-02,1.07046e-01,9.92980e-03,1.16975e-01,     NaN,        NaN,            5,4.228875e-01,1.42219e+00,5.62003e-01
     1792,   14625,  114372,5.47492e-02,6.06011e-02,5.42675e-03,6.60279e-02,     NaN,        NaN,            6,4.184766e-01,1.75532e+00,1.17238e+00
     7168,   57921,  461898,3.00020e-02,3.43179e-02,3.22242e-03,3.75403e-02,     NaN,        NaN,            6,4.102602e-01,2.09229e+00,6.63833e+00
    28672,  230529, 1845072,1.66815e-02,2.00527e-02,1.95049e-03,2.20032e-02,     NaN,        NaN,            6,3.867575e-01,2.40280e+00,3.46144e+01
   114688,  919809, 8283735,1.01712e-02,1.24652e-02,1.07381e-03,1.35390e-02,     NaN,        NaN,            7,3.509315e-01,2.70211e+00,1.74776e+02
   458752, 3674625,30331485,6.38352e-03,7.91643e-03,7.51098e-04,8.66752e-03,     NaN,        NaN,            6,3.220058e-01,3.18620e+00,6.85023e+02
  1835008,14689281,118467171,4.20643e-03,5.05422e-03,4.71043e-04,5.52526e-03,     NaN,        NaN,            6,3.249358e-01,4.23559e+00,2.44481e+03


==> plots/Zshape_rates/p4_theta50_lambda0.1_delta0.138435_nDofsMax10000000_scalarProductH1_estimatorTypereconstruction.csv <==
nElements,   nDofs,    work,        eta,       zeta, updateNorm,       Zeta, H1Error,energyError,ZarIterations,    rate,maxGradNorm,    runtime
       28,     261,    3132,3.45425e-01,3.47809e-01,3.23385e-02,3.80148e-01,     NaN,        NaN,           12,     NaN,9.60847e-01,1.90291e-01
       54,     469,    5008,2.07364e-01,2.24438e-01,1.96070e-02,2.44045e-01,     NaN,        NaN,            4,7.562158e-01,1.12735e+00,3.25956e-01
      103,     871,    9363,1.21725e-01,1.33353e-01,1.10274e-02,1.44380e-01,     NaN,        NaN,            5,8.479369e-01,1.38599e+00,4.87455e-01
      149,    1247,   13104,8.90242e-02,1.02183e-01,9.06419e-03,1.11247e-01,     NaN,        NaN,            3,7.264546e-01,1.54860e+00,6.35313e-01
      204,    1693,   18183,6.43344e-02,7.23074e-02,7.13580e-03,7.94432e-02,     NaN,        NaN,            3,1.101235e+00,1.69632e+00,7.94045e-01
      249,    2059,   24360,4.72990e-02,5.61880e-02,5.53737e-03,6.17253e-02,     NaN,        NaN,            3,1.289341e+00,1.86805e+00,9.62314e-01
      293,    2419,   36455,2.82570e-02,3.37334e-02,3.35316e-03,3.70865e-02,     NaN,        NaN,            5,3.161602e+00,2.09559e+00,1.17788e+00
      345,    2843,   50670,2.03045e-02,2.44214e-02,2.08650e-03,2.65079e-02,     NaN,        NaN,            5,2.079256e+00,2.30635e+00,1.40903e+00
      392,    3225,   66795,1.32183e-02,1.59809e-02,1.49719e-03,1.74781e-02,     NaN,        NaN,            5,3.303576e+00,2.46332e+00,1.65194e+00
      460,    3773,   81887,1.09809e-02,1.28095e-02,1.11082e-03,1.39203e-02,     NaN,        NaN,            4,1.450276e+00,3.17492e+00,1.88477e+00
      535,    4383,  103802,7.18524e-03,8.13966e-03,7.83293e-04,8.92295e-03,     NaN,        NaN,            5,2.967515e+00,3.96096e+00,2.15873e+00
      605,    4947,  123590,5.76351e-03,6.49733e-03,5.80161e-04,7.07749e-03,     NaN,        NaN,            4,1.914180e+00,4.99596e+00,2.42228e+00
      664,    5429,  150735,4.01027e-03,4.46609e-03,3.96411e-04,4.86250e-03,     NaN,        NaN,            5,4.037350e+00,6.20988e+00,2.72735e+00
      712,    5817,  168186,3.28388e-03,3.66153e-03,3.47782e-04,4.00931e-03,     NaN,        NaN,            3,2.794912e+00,7.52535e+00,2.98281e+00
      772,    6309,  199731,2.36708e-03,2.56250e-03,2.28439e-04,2.79094e-03,     NaN,        NaN,            5,4.461513e+00,9.88775e+00,3.31407e+00
      850,    6949,  227527,1.74691e-03,1.86247e-03,1.73714e-04,2.03618e-03,     NaN,        NaN,            4,3.263305e+00,1.27266e+01,3.63185e+00
      972,    7941,  259291,1.29223e-03,1.36667e-03,1.20237e-04,1.48690e-03,     NaN,        NaN,            4,2.355943e+00,1.68149e+01,3.96843e+00
     1134,    9253,  287050,9.98001e-04,1.03292e-03,1.00046e-04,1.13297e-03,     NaN,        NaN,            3,1.777884e+00,2.13490e+01,4.28775e+00
     1325,   10807,  330278,6.76225e-04,6.92775e-04,6.70040e-05,7.59779e-04,     NaN,        NaN,            4,2.573775e+00,2.95301e+01,4.67420e+00
     1526,   12437,  380026,4.73769e-04,4.85271e-04,4.33527e-05,5.28623e-04,     NaN,        NaN,            4,2.582200e+00,4.01878e+01,5.09445e+00
     1783,   14511,  423559,3.43057e-04,3.45186e-04,3.41753e-05,3.79361e-04,     NaN,        NaN,            3,2.151241e+00,5.15464e+01,5.49589e+00
     2100,   17077,  491867,2.32378e-04,2.33382e-04,2.18619e-05,2.55243e-04,     NaN,        NaN,            4,2.433711e+00,7.17336e+01,6.00051e+00
     2482,   20157,  572495,1.56206e-04,1.56420e-04,1.41744e-05,1.70594e-04,     NaN,        NaN,            4,2.429937e+00,9.78484e+01,6.56116e+00
     2893,   23471,  642908,1.12455e-04,1.10667e-04,1.09913e-05,1.21659e-04,     NaN,        NaN,            3,2.221010e+00,1.25598e+02,7.09529e+00
     3430,   27801,  754112,7.51850e-05,7.40928e-05,6.94552e-06,8.10383e-05,     NaN,        NaN,            4,2.399771e+00,1.74860e+02,7.88008e+00
     4168,   33753,  889124,4.97643e-05,4.87514e-05,4.55830e-06,5.33097e-05,     NaN,        NaN,            4,2.158815e+00,2.38552e+02,1.04323e+01
     4963,   40151, 1049728,3.34017e-05,3.27749e-05,2.96310e-06,3.57380e-05,     NaN,        NaN,            4,2.303884e+00,3.22836e+02,1.32507e+01
     6001,   48499, 1243724,2.26290e-05,2.21888e-05,1.96964e-06,2.41585e-05,     NaN,        NaN,            4,2.072993e+00,4.35483e+02,1.66790e+01
     7265,   58679, 1478440,1.53649e-05,1.50056e-05,1.32217e-06,1.63278e-05,     NaN,        NaN,            4,2.056101e+00,5.86656e+02,2.08261e+01
     8846,   71385, 1763980,1.03006e-05,1.00184e-05,8.90774e-07,1.09092e-05,     NaN,        NaN,            4,2.057391e+00,7.89880e+02,2.59024e+01
    10819,   87231, 2112904,6.90223e-06,6.69011e-06,6.01282e-07,7.29139e-06,     NaN,        NaN,            4,2.009821e+00,1.06327e+03,3.20013e+01
    13220,  106497, 2538892,4.60982e-06,4.45679e-06,4.06274e-07,4.86306e-06,     NaN,        NaN,            4,2.029625e+00,1.43114e+03,3.95358e+01
    15954,  128457, 3052720,3.11264e-06,3.01191e-06,2.73527e-07,3.28544e-06,     NaN,        NaN,            4,2.091816e+00,1.92623e+03,4.85541e+01
    19472,  156709, 3679556,2.08940e-06,2.01981e-06,1.85859e-07,2.20567e-06,     NaN,        NaN,            4,2.004416e+00,2.59254e+03,6.04552e+01
    23588,  189737, 4438504,1.41440e-06,1.36443e-06,1.26412e-07,1.49084e-06,     NaN,        NaN,            4,2.048075e+00,3.48931e+03,7.47549e+01
    28718,  230885, 5362044,9.53406e-07,9.20091e-07,8.55389e-08,1.00563e-06,     NaN,        NaN,            4,2.005921e+00,4.69628e+03,9.28359e+01
    35209,  282947, 6493832,6.40178e-07,6.18106e-07,5.81198e-08,6.76226e-07,     NaN,        NaN,            4,1.951625e+00,6.32073e+03,1.14265e+02
    43032,  345645, 7876412,4.32501e-07,4.17533e-07,3.94510e-08,4.56984e-07,     NaN,        NaN,            4,1.957894e+00,8.50707e+03,1.41250e+02
    52581,  422167, 9565080,2.90327e-07,2.79892e-07,2.69597e-08,3.06851e-07,     NaN,        NaN,            4,1.991538e+00,1.14497e+04,1.76033e+02
    63745,  511655,11611700,1.96163e-07,1.89045e-07,1.83726e-08,2.07417e-07,     NaN,        NaN,            4,2.037093e+00,1.54101e+04,2.18541e+02
    76952,  617493,14081672,1.33416e-07,1.28567e-07,1.25325e-08,1.41099e-07,     NaN,        NaN,            4,2.049128e+00,2.07405e+04,2.70044e+02
    93076,  746693,17068444,9.14833e-08,8.81911e-08,8.56907e-09,9.67602e-08,     NaN,        NaN,            4,1.985548e+00,2.79146e+04,3.33673e+02
   112599,  903091,20680808,6.26417e-08,6.03869e-08,5.86912e-09,6.62560e-08,     NaN,        NaN,            4,1.991433e+00,3.75703e+04,4.13149e+02
   136301, 1092923,25052500,4.28685e-08,4.13045e-08,4.02901e-09,4.53336e-08,     NaN,        NaN,            4,1.989009e+00,5.05659e+04,5.09213e+02
   164862, 1321637,30339048,2.94366e-08,2.83531e-08,2.76806e-09,3.11211e-08,     NaN,        NaN,            4,1.979633e+00,6.80566e+04,6.25323e+02
   198940, 1594517,36717116,2.01426e-08,1.93899e-08,1.90963e-09,2.12995e-08,     NaN,        NaN,            4,2.020263e+00,9.15974e+04,7.67396e+02
   239688, 1920829,44400432,1.37855e-08,1.32461e-08,1.31977e-09,1.45658e-08,     NaN,        NaN,            4,2.040996e+00,1.23281e+05,9.34145e+02
   288413, 2310979,55955327,9.30355e-09,9.06856e-09,8.02024e-10,9.87059e-09,     NaN,        NaN,            5,2.104325e+00,1.73168e+05,1.18636e+03
   347924, 2787445,67105107,6.44133e-09,6.23180e-09,5.78439e-10,6.81024e-09,     NaN,        NaN,            4,1.979852e+00,2.27309e+05,1.43533e+03
   420817, 3370987,80589055,4.43929e-09,4.28176e-09,4.07268e-10,4.68903e-09,     NaN,        NaN,            4,1.963396e+00,3.02762e+05,1.73264e+03
   507989, 4068791,96864219,3.05944e-09,2.94596e-09,2.84987e-10,3.23095e-09,     NaN,        NaN,            4,1.979637e+00,4.05739e+05,2.09163e+03
   614264, 4919437,116541967,2.10770e-09,2.02554e-09,1.99047e-10,2.22459e-09,     NaN,        NaN,            4,1.965808e+00,5.45121e+05,2.52614e+03
   739594, 5922581,140232291,1.45244e-09,1.39422e-09,1.38858e-10,1.53308e-09,     NaN,        NaN,            4,2.006121e+00,7.33147e+05,3.05665e+03
   888409, 7113703,175800806,9.86871e-10,9.59611e-10,8.59330e-11,1.04554e-09,     NaN,        NaN,            5,2.088621e+00,1.02948e+06,3.84688e+03
  1064952, 8526689,209907562,6.86262e-10,6.62116e-10,6.22661e-11,7.24382e-10,     NaN,        NaN,            4,2.025482e+00,1.35121e+06,4.60844e+03
  1274134,10200877,250711070,4.77920e-10,4.59639e-10,4.41815e-11,5.03821e-10,     NaN,        NaN,            4,2.025404e+00,1.79966e+06,5.48464e+03

